Scalable Extended-Target Handover in Distributed Integrated Sensing and Communication

Distributed integrated sensing and communication (DISAC) networks require multi-target tracking methods whose per-node computation and inter-base-station communication remain bounded as both the network and target populations grow. Existing multisensor fusion methods provide a strong theoretical foundation, but scalability is seldom treated as the primary design objective. We develop a grouped-measurement belief-propagation multi-target tracking (MTT) method and combine it with a proposed event-triggered target-handover protocol. When a tracked target is predicted to become observable at another base station, the owner transfers a predicted track message while retaining its local copy. Under bounded local workload and neighbor degree, we show that all variants of the proposed handover methods have network-size-independent per-node loads. Simulations demonstrate that handover reduces boundary track loss relative to uncoordinated processing and approaches coordinated-processing accuracy with lower communication overhead.

==> result/all_bs_metrics_timeseries_GOSPA.csv <==
frame,id_switches_centralized,id_switches_centralized_posterior_fusion,id_switches_centralized_likelihood_fusion,id_switches_distributed,id_switches_handover_with_m,id_switches_handover_without_m,id_switches_handover_with_posterior,id_switches_handover_with_likelihood,id_switches_handover_with_true_m,id_switches_centralized_true_m,id_switches_distributed_true_m,id_switches_distributed_eot_particle,id_switches_handover_with_posterior_true_m,id_switches_handover_with_likelihood_true_m,missed_centralized,missed_centralized_posterior_fusion,missed_centralized_likelihood_fusion,missed_distributed,missed_handover_with_m,missed_handover_without_m,missed_handover_with_posterior,missed_handover_with_likelihood,missed_handover_with_true_m,missed_centralized_true_m,missed_distributed_true_m,missed_distributed_eot_particle,missed_handover_with_posterior_true_m,missed_handover_with_likelihood_true_m,false_centralized,false_centralized_posterior_fusion,false_centralized_likelihood_fusion,false_distributed,false_handover_with_m,false_handover_without_m,false_handover_with_posterior,false_handover_with_likelihood,false_handover_with_true_m,false_centralized_true_m,false_distributed_true_m,false_distributed_eot_particle,false_handover_with_posterior_true_m,false_handover_with_likelihood_true_m,gospa_mean_power_m_pow_p_centralized,gospa_mean_power_m_pow_p_centralized_posterior_fusion,gospa_mean_power_m_pow_p_centralized_likelihood_fusion,gospa_mean_power_m_pow_p_distributed,gospa_mean_power_m_pow_p_handover_with_m,gospa_mean_power_m_pow_p_handover_without_m,gospa_mean_power_m_pow_p_handover_with_posterior,gospa_mean_power_m_pow_p_handover_with_likelihood,gospa_mean_power_m_pow_p_handover_with_true_m,gospa_mean_power_m_pow_p_centralized_true_m,gospa_mean_power_m_pow_p_distributed_true_m,gospa_mean_power_m_pow_p_distributed_eot_particle,gospa_mean_power_m_pow_p_handover_with_posterior_true_m,gospa_mean_power_m_pow_p_handover_with_likelihood_true_m,gospa_root_mean_power_m_centralized,gospa_root_mean_power_m_centralized_posterior_fusion,gospa_root_mean_power_m_centralized_likelihood_fusion,gospa_root_mean_power_m_distributed,gospa_root_mean_power_m_handover_with_m,gospa_root_mean_power_m_handover_without_m,gospa_root_mean_power_m_handover_with_posterior,gospa_root_mean_power_m_handover_with_likelihood,gospa_root_mean_power_m_handover_with_true_m,gospa_root_mean_power_m_centralized_true_m,gospa_root_mean_power_m_distributed_true_m,gospa_root_mean_power_m_distributed_eot_particle,gospa_root_mean_power_m_handover_with_posterior_true_m,gospa_root_mean_power_m_handover_with_likelihood_true_m,gospa_loc_root_mean_additive_m_centralized,gospa_loc_root_mean_additive_m_centralized_posterior_fusion,gospa_loc_root_mean_additive_m_centralized_likelihood_fusion,gospa_loc_root_mean_additive_m_distributed,gospa_loc_root_mean_additive_m_handover_with_m,gospa_loc_root_mean_additive_m_handover_without_m,gospa_loc_root_mean_additive_m_handover_with_posterior,gospa_loc_root_mean_additive_m_handover_with_likelihood,gospa_loc_root_mean_additive_m_handover_with_true_m,gospa_loc_root_mean_additive_m_centralized_true_m,gospa_loc_root_mean_additive_m_distributed_true_m,gospa_loc_root_mean_additive_m_distributed_eot_particle,gospa_loc_root_mean_additive_m_handover_with_posterior_true_m,gospa_loc_root_mean_additive_m_handover_with_likelihood_true_m,gospa_missed_mean_additive_m_pow_p_centralized,gospa_missed_mean_additive_m_pow_p_centralized_posterior_fusion,gospa_missed_mean_additive_m_pow_p_centralized_likelihood_fusion,gospa_missed_mean_additive_m_pow_p_distributed,gospa_missed_mean_additive_m_pow_p_handover_with_m,gospa_missed_mean_additive_m_pow_p_handover_without_m,gospa_missed_mean_additive_m_pow_p_handover_with_posterior,gospa_missed_mean_additive_m_pow_p_handover_with_likelihood,gospa_missed_mean_additive_m_pow_p_handover_with_true_m,gospa_missed_mean_additive_m_pow_p_centralized_true_m,gospa_missed_mean_additive_m_pow_p_distributed_true_m,gospa_missed_mean_additive_m_pow_p_distributed_eot_particle,gospa_missed_mean_additive_m_pow_p_handover_with_posterior_true_m,gospa_missed_mean_additive_m_pow_p_handover_with_likelihood_true_m,gospa_false_mean_additive_m_pow_p_centralized,gospa_false_mean_additive_m_pow_p_centralized_posterior_fusion,gospa_false_mean_additive_m_pow_p_centralized_likelihood_fusion,gospa_false_mean_additive_m_pow_p_distributed,gospa_false_mean_additive_m_pow_p_handover_with_m,gospa_false_mean_additive_m_pow_p_handover_without_m,gospa_false_mean_additive_m_pow_p_handover_with_posterior,gospa_false_mean_additive_m_pow_p_handover_with_likelihood,gospa_false_mean_additive_m_pow_p_handover_with_true_m,gospa_false_mean_additive_m_pow_p_centralized_true_m,gospa_false_mean_additive_m_pow_p_distributed_true_m,gospa_false_mean_additive_m_pow_p_distributed_eot_particle,gospa_false_mean_additive_m_pow_p_handover_with_posterior_true_m,gospa_false_mean_additive_m_pow_p_handover_with_likelihood_true_m,ext_rmse_centralized,ext_rmse_centralized_posterior_fusion,ext_rmse_centralized_likelihood_fusion,ext_rmse_distributed,ext_rmse_handover_with_m,ext_rmse_handover_without_m,ext_rmse_handover_with_posterior,ext_rmse_handover_with_likelihood,ext_rmse_handover_with_true_m,ext_rmse_centralized_true_m,ext_rmse_distributed_true_m,ext_rmse_distributed_eot_particle,ext_rmse_handover_with_posterior_true_m,ext_rmse_handover_with_likelihood_true_m,heading_rmse_deg_centralized,heading_rmse_deg_centralized_posterior_fusion,heading_rmse_deg_centralized_likelihood_fusion,heading_rmse_deg_distributed,heading_rmse_deg_handover_with_m,heading_rmse_deg_handover_without_m,heading_rmse_deg_handover_with_posterior,heading_rmse_deg_handover_with_likelihood,heading_rmse_deg_handover_with_true_m,heading_rmse_deg_centralized_true_m,heading_rmse_deg_distributed_true_m,heading_rmse_deg_distributed_eot_particle,heading_rmse_deg_handover_with_posterior_true_m,heading_rmse_deg_handover_with_likelihood_true_m,velocity_rmse_centralized,velocity_rmse_centralized_posterior_fusion,velocity_rmse_centralized_likelihood_fusion,velocity_rmse_distributed,velocity_rmse_handover_with_m,velocity_rmse_handover_without_m,velocity_rmse_handover_with_posterior,velocity_rmse_handover_with_likelihood,velocity_rmse_handover_with_true_m,velocity_rmse_centralized_true_m,velocity_rmse_distributed_true_m,velocity_rmse_distributed_eot_particle,velocity_rmse_handover_with_posterior_true_m,velocity_rmse_handover_with_likelihood_true_m,turn_rate_rmse_centralized,turn_rate_rmse_centralized_posterior_fusion,turn_rate_rmse_centralized_likelihood_fusion,turn_rate_rmse_distributed,turn_rate_rmse_handover_with_m,turn_rate_rmse_handover_without_m,turn_rate_rmse_handover_with_posterior,turn_rate_rmse_handover_with_likelihood,turn_rate_rmse_handover_with_true_m,turn_rate_rmse_centralized_true_m,turn_rate_rmse_distributed_true_m,turn_rate_rmse_distributed_eot_particle,turn_rate_rmse_handover_with_posterior_true_m,turn_rate_rmse_handover_with_likelihood_true_m,track_count_avg,track_count,entry_flag_avg,entry_flag,outgoing_flag_avg,outgoing_flag,missed_count_centralized,missed_count_centralized_posterior_fusion,missed_count_centralized_likelihood_fusion,missed_count_distributed,missed_count_handover_with_m,missed_count_handover_without_m,missed_count_handover_with_posterior,missed_count_handover_with_likelihood,missed_count_handover_with_true_m,missed_count_centralized_true_m,missed_count_distributed_true_m,missed_count_distributed_eot_particle,missed_count_handover_with_posterior_true_m,missed_count_handover_with_likelihood_true_m,false_count_centralized,false_count_centralized_posterior_fusion,false_count_centralized_likelihood_fusion,false_count_distributed,false_count_handover_with_m,false_count_handover_without_m,false_count_handover_with_posterior,false_count_handover_with_likelihood,false_count_handover_with_true_m,false_count_centralized_true_m,false_count_distributed_true_m,false_count_distributed_eot_particle,false_count_handover_with_posterior_true_m,false_count_handover_with_likelihood_true_m,id_switches_count_centralized,id_switches_count_centralized_posterior_fusion,id_switches_count_centralized_likelihood_fusion,id_switches_count_distributed,id_switches_count_handover_with_m,id_switches_count_handover_without_m,id_switches_count_handover_with_posterior,id_switches_count_handover_with_likelihood,id_switches_count_handover_with_true_m,id_switches_count_centralized_true_m,id_switches_count_distributed_true_m,id_switches_count_distributed_eot_particle,id_switches_count_handover_with_posterior_true_m,id_switches_count_handover_with_likelihood_true_m,pos_pairs_centralized,pos_pairs_centralized_posterior_fusion,pos_pairs_centralized_likelihood_fusion,pos_pairs_distributed,pos_pairs_handover_with_m,pos_pairs_handover_without_m,pos_pairs_handover_with_posterior,pos_pairs_handover_with_likelihood,pos_pairs_handover_with_true_m,pos_pairs_centralized_true_m,pos_pairs_distributed_true_m,pos_pairs_distributed_eot_particle,pos_pairs_handover_with_posterior_true_m,pos_pairs_handover_with_likelihood_true_m,ext_pairs_centralized,ext_pairs_centralized_posterior_fusion,ext_pairs_centralized_likelihood_fusion,ext_pairs_distributed,ext_pairs_handover_with_m,ext_pairs_handover_without_m,ext_pairs_handover_with_posterior,ext_pairs_handover_with_likelihood,ext_pairs_handover_with_true_m,ext_pairs_centralized_true_m,ext_pairs_distributed_true_m,ext_pairs_distributed_eot_particle,ext_pairs_handover_with_posterior_true_m,ext_pairs_handover_with_likelihood_true_m,heading_pairs_centralized,heading_pairs_centralized_posterior_fusion,heading_pairs_centralized_likelihood_fusion,heading_pairs_distributed,heading_pairs_handover_with_m,heading_pairs_handover_without_m,heading_pairs_handover_with_posterior,heading_pairs_handover_with_likelihood,heading_pairs_handover_with_true_m,heading_pairs_centralized_true_m,heading_pairs_distributed_true_m,heading_pairs_distributed_eot_particle,heading_pairs_handover_with_posterior_true_m,heading_pairs_handover_with_likelihood_true_m,velocity_count_centralized,velocity_count_centralized_posterior_fusion,velocity_count_centralized_likelihood_fusion,velocity_count_distributed,velocity_count_handover_with_m,velocity_count_handover_without_m,velocity_count_handover_with_posterior,velocity_count_handover_with_likelihood,velocity_count_handover_with_true_m,velocity_count_centralized_true_m,velocity_count_distributed_true_m,velocity_count_distributed_eot_particle,velocity_count_handover_with_posterior_true_m,velocity_count_handover_with_likelihood_true_m,turn_rate_count_centralized,turn_rate_count_centralized_posterior_fusion,turn_rate_count_centralized_likelihood_fusion,turn_rate_count_distributed,turn_rate_count_handover_with_m,turn_rate_count_handover_without_m,turn_rate_count_handover_with_posterior,turn_rate_count_handover_with_likelihood,turn_rate_count_handover_with_true_m,turn_rate_count_centralized_true_m,turn_rate_count_distributed_true_m,turn_rate_count_distributed_eot_particle,turn_rate_count_handover_with_posterior_true_m,turn_rate_count_handover_with_likelihood_true_m,entry_flag_contrib,outgoing_flag_contrib,track_count_contrib
0,,,,,,,,,,,,,,,0.308571428571,0.308571428571,0.308571428571,0.308571428571,0.308571428571,0.308571428571,0.308571428571,0.308571428571,0.267142857143,0.267142857143,0.267142857143,0.321428571429,0.267142857143,0.267142857143,0,0,0,0,0,0,0,0,0,0,0,0.00857142857143,0,0,16.2968064034,16.2968064034,16.2968064034,16.296806444,16.296806444,16.296806444,16.296806444,16.296806444,14.1316765237,14.1316764551,14.1316765237,17.1927351393,14.1316765237,14.1316765237,4.03693031937,4.03693031937,4.03693031937,4.03693032439,4.03693032439,4.03693032439,4.03693032439,4.03693032439,3.75921222116,3.75921221203,3.75921222116,4.14641232142,3.75921222116,3.75921222116,0.931791272146,0.931791272146,0.931791272146,0.931791293899,0.931791293899,0.931791293899,0.931791293899,0.931791293899,0.88007594365,0.880075904634,0.88007594365,0.832307118354,0.88007594365,0.88007594365,15.4285714286,15.4285714286,15.4285714286,15.4285714286,15.4285714286,15.4285714286,15.4285714286,15.4285714286,13.3571428571,13.3571428571,13.3571428571,16.0714285714,13.3571428571,13.3571428571,0,0,0,0,0,0,0,0,0,0,0,0.428571428571,0,0,0.595863931267,0.595863931267,0.595863931267,0.595863931328,0.595863931328,0.595863931328,0.595863931328,0.595863931328,0.595863930009,0.595863929983,0.595863930009,0.939155714579,0.595863930009,0.595863930009,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,38.2305646141,52.2883658597,38.2305646141,38.2305646141,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,7.0536067629,0.0704693142204,7.0536067629,7.0536067629,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.0127856854892,0.00484370028158,0.0127856854892,0.0127856854892,0.857142857143,85.7142857143,0,0,0,0,30.8571428571,30.8571428571,30.8571428571,30.8571428571,30.8571428571,30.8571428571,30.8571428571,30.8571428571,26.7142857143,26.7142857143,26.7142857143,32.1428571429,26.7142857143,26.7142857143,0,0,0,0,0,0,0,0,0,0,0,0.857142857143,0,0,,,,,,,,,,,,,,,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,59,59,59,53.5714285714,59,59,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,59,59,59,53.5714285714,59,59,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,59,59,59,53.5714285714,59,59,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,59,59,59,53.5714285714,59,59,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,54.8571428571,59,59,59,53.5714285714,59,59,100,100,100
1,,,,,,,,,,,,,,,0.0628571428571,0.0628571428571,0.0628571428571,0.0628571428571,0.0628571428571,0.0628571428571,0.0628571428571,0.0628571428571,0.0428571428571,0.0428571428571,0.0428571428571,0.06,0.0428571428571,0.0428571428571,0,0,0,0,0,0,0,0,0,0,0,0.00571428571429,0,0,5.29797700453,5.29797700453,5.29797700453,5.29797664487,5.29797664487,5.29797664487,5.29797664487,5.29797664487,3.77380193859,3.77380193078,3.77380193859,4.25317981556,3.77380193859,3.77380193859,2.30173347817,2.30173347817,2.30173347817,2.30173340004,2.30173340004,2.30173340004,2.30173340004,2.30173340004,1.94262758618,1.94262758417,1.94262758618,2.06232388716,1.94262758618,1.94262758618,1.46803265007,1.46803265007,1.46803265007,1.46803252757,1.46803252757,1.46803252757,1.46803252757,1.46803252757,1.27708449044,1.27708448739,1.27708449044,0.983598256324,1.27708449044,1.27708449044,3.14285714286,3.14285714286,3.14285714286,3.14285714286,3.14285714286,3.14285714286,3.14285714286,3.14285714286,2.14285714286,2.14285714286,2.14285714286,3,2.14285714286,2.14285714286,0,0,0,0,0,0,0,0,0,0,0,0.285714285714,0,0,0.616172462291,0.616172462291,0.616172462291,0.616164826806,0.616164826806,0.616164826806,0.616164826806,0.616164826806,0.622839216523,0.622839247414,0.622839216523,0.872054319724,0.622839216523,0.622839216523,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,38.2683580131,19.9280983276,38.2683580131,38.2683580131,2.8626450428,2.8626450428,2.8626450428,2.86264307466,2.86264307466,2.86264307466,2.86264307466,2.86264307466,2.62557668597,2.6255761498,2.62557668597,0.0770118000501,2.62557668597,2.62557668597,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.0104065965068,0.00360058445504,0.0104065965068,0.0104065965068,0.857142857143,85.7142857143,0,0,0,0,6.28571428571,6.28571428571,6.28571428571,6.28571428571,6.28571428571,6.28571428571,6.28571428571,6.28571428571,4.28571428571,4.28571428571,4.28571428571,6,4.28571428571,4.28571428571,0,0,0,0,0,0,0,0,0,0,0,0.571428571429,0,0,,,,,,,,,,,,,,,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,81.4285714286,81.4285714286,81.4285714286,79.7142857143,81.4285714286,81.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,81.4285714286,81.4285714286,81.4285714286,79.7142857143,81.4285714286,81.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,81.4285714286,81.4285714286,81.4285714286,79.7142857143,81.4285714286,81.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,81.4285714286,81.4285714286,81.4285714286,79.7142857143,81.4285714286,81.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,79.4285714286,81.4285714286,81.4285714286,81.4285714286,79.7142857143,81.4285714286,81.4285714286,100,100,100
2,,,,,,,,,,,,,,,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.0142857142857,0.0142857142857,0.0142857142857,0.0128571428571,0.0142857142857,0.0142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0,0.00571428571429,0.00571428571429,0.00142857142857,0.00142857142857,0.00714285714286,0,0,0,0,0,2.95598636583,2.95598637348,2.95598637886,2.88455957804,3.17027386375,3.17027386375,2.95706335945,2.95598814947,2.33621994089,1.97907704882,1.97907708375,1.47934604053,1.97944824142,1.97907708375,1.71929821899,1.71929822122,1.71929822278,1.69839912213,1.78052628842,1.78052628842,1.7196113978,1.7192987377,1.52846980372,1.4067967333,1.40679674571,1.21628370068,1.40692865541,1.40679674571,1.37279197055,1.37279197333,1.37279197529,1.37279262019,1.37279262019,1.37279262019,1.37318417848,1.37279262019,1.12462943651,1.12462942098,1.12462943651,0.914597669841,1.12479443772,1.12462943651,1,1,1,1,1,1,1,1,0.714285714286,0.714285714286,0.714285714286,0.642857142857,0.714285714286,0.714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0,0.285714285714,0.285714285714,0.0714285714286,0.0714285714286,0.357142857143,0,0,0,0,0,0.567883321048,0.567883321037,0.567883320815,0.567883807169,0.567883807169,0.567883807169,0.568025436332,0.567883807169,0.539488474799,0.539488469962,0.539488474799,0.79635900612,0.539896563798,0.539488474799,34.1742142818,34.1742142806,34.1742140619,34.1741316003,34.1741316003,34.1741316003,34.1737374284,34.1741316003,31.0283831455,31.0283812397,31.0283831455,7.18777963581,31.0271668756,31.0283831455,2.04835940982,2.04835940973,2.04835943777,2.04836042163,2.04836042163,2.04836042163,2.04775240184,2.04836042163,1.9603609505,1.96036081371,1.9603609505,0.0987891539996,1.95993710218,1.9603609505,0.0473388727719,0.0473388727934,0.0473388726642,0.0473388660526,0.0473388660526,0.0473388660526,0.0473388013094,0.0473388660526,0.0431322221288,0.043132218444,0.0431322221288,0.00460256111225,0.0431313757611,0.0431322221288,0.857142857143,85.7142857143,0,0,0,0,2,2,2,2,2,2,2,2,1.42857142857,1.42857142857,1.42857142857,1.28571428571,1.42857142857,1.42857142857,0.142857142857,0.142857142857,0.142857142857,0,0.571428571429,0.571428571429,0.142857142857,0.142857142857,0.714285714286,0,0,0,0,0,,,,,,,,,,,,,,,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,84.2857142857,84.2857142857,84.2857142857,84.4285714286,84.2857142857,84.2857142857,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,84.2857142857,84.2857142857,84.2857142857,84.4285714286,84.2857142857,84.2857142857,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,84.2857142857,84.2857142857,84.2857142857,84.4285714286,84.2857142857,84.2857142857,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,84.2857142857,84.2857142857,84.2857142857,84.4285714286,84.2857142857,84.2857142857,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,83.7142857143,84.2857142857,84.2857142857,84.2857142857,84.4285714286,84.2857142857,84.2857142857,100,100,100
3,,,,,,,,,,,,,,,0.0428571428571,0.0414285714286,0.0428571428571,0.125714285714,0.105714285714,0.107142857143,0.105714285714,0.105714285714,0.0928571428571,0.0228571428571,0.118571428571,0.118571428571,0.0914285714286,0.0914285714286,0.00857142857143,0.00857142857143,0.00857142857143,0.00857142857143,0.0142857142857,0.0142857142857,0.00857142857143,0.00857142857143,0.0114285714286,0.00428571428571,0.00428571428571,0.00142857142857,0.00428571428571,0.00428571428571,4.41910587516,4.38614356367,4.44281977415,8.53507201738,7.83872956186,8.0330413699,7.55276587815,7.55520231699,6.80700735147,2.85213323828,7.61285376268,6.90823510749,6.27331803231,6.26539220026,2.1021669475,2.09431219346,2.10779974717,2.9214845571,2.79977312686,2.83426205032,2.74822958978,2.74867282829,2.60902421443,1.68882599408,2.75914004043,2.6283521658,2.50465926471,2.50307654702,1.35929294258,1.37336941996,1.36798801264,1.34936514817,1.35599762605,1.40057588101,1.35590566186,1.3568038188,1.26203075921,1.22269799261,1.21243417134,0.953013697431,1.21967362298,1.21642012255,2.14285714286,2.07142857143,2.14285714286,6.28571428571,5.28571428571,5.35714285714,5.28571428571,5.28571428571,4.64285714286,1.14285714286,5.92857142857,5.92857142857,4.57142857143,4.57142857143,0.428571428571,0.428571428571,0.428571428571,0.428571428571,0.714285714286,0.714285714286,0.428571428571,0.428571428571,0.571428571429,0.214285714286,0.214285714286,0.0714285714286,0.214285714286,0.214285714286,0.539014838828,0.537321126532,0.541800370136,0.544468306144,0.544087364899,0.544044786516,0.543008057536,0.547918445655,0.532507817296,0.521274045872,0.531081757705,0.753326157326,0.531262405965,0.532501421128,27.3826453796,27.04717529,27.6399052401,27.5077832474,27.3425225683,27.2806091002,27.0876116739,27.6017243362,25.7286554137,25.8332909752,25.966429073,7.47712858265,25.5774808663,25.7475134042,2.41706282533,2.41301935173,2.42173063547,2.51625810907,2.44834500106,2.44302464946,2.43225093393,2.44106129923,2.30545761183,2.31262594647,2.36371918287,0.0932320154283,2.3037376369,2.30587519898,0.391835479628,0.389068309838,0.392207196786,0.373561180904,0.383840990256,0.382191207581,0.383235333577,0.385576795782,0.388459081427,0.396201142126,0.381053623033,0.00167554500348,0.389507258353,0.391804552233,1,100,0.142857142857,0.142857142857,0.142857142857,0.142857142857,4.28571428571,4.14285714286,4.28571428571,12.5714285714,10.5714285714,10.7142857143,10.5714285714,10.5714285714,9.28571428571,2.28571428571,11.8571428571,11.8571428571,9.14285714286,9.14285714286,0.857142857143,0.857142857143,0.857142857143,0.857142857143,1.42857142857,1.42857142857,0.857142857143,0.857142857143,1.14285714286,0.428571428571,0.428571428571,0.142857142857,0.428571428571,0.428571428571,,,,,,,,,,,,,,,95.7142857143,95.8571428571,95.7142857143,87.4285714286,89.4285714286,89.2857142857,89.4285714286,89.4285714286,90.7142857143,97.7142857143,88.1428571429,88.1428571429,90.8571428571,90.8571428571,95.7142857143,95.8571428571,95.7142857143,87.4285714286,89.4285714286,89.2857142857,89.4285714286,89.4285714286,90.7142857143,97.7142857143,88.1428571429,88.1428571429,90.8571428571,90.8571428571,95.7142857143,95.8571428571,95.7142857143,87.4285714286,89.4285714286,89.2857142857,89.4285714286,89.4285714286,90.7142857143,97.7142857143,88.1428571429,88.1428571429,90.8571428571,90.8571428571,95.7142857143,95.8571428571,95.7142857143,87.4285714286,89.4285714286,89.2857142857,89.4285714286,89.4285714286,90.7142857143,97.7142857143,88.1428571429,88.1428571429,90.8571428571,90.8571428571,95.7142857143,95.8571428571,95.7142857143,87.4285714286,89.4285714286,89.2857142857,89.4285714286,89.4285714286,90.7142857143,97.7142857143,88.1428571429,88.1428571429,90.8571428571,90.8571428571,100,100,100
4,,,,,,,,,,,,,,,0.00857142857143,0.00857142857143,0.00857142857143,0.0285714285714,0.0228571428571,0.0185714285714,0.0171428571429,0.0171428571429,0.0214285714286,0.00857142857143,0.0257142857143,0.0342857142857,0.0214285714286,0.0214285714286,0,0,0.00285714285714,0,0.00571428571429,0.00571428571429,0,0,0.00571428571429,0,0,0,0,0,2.22758068545,2.29196241329,2.37685959427,3.52534489333,3.41053803746,3.34087516379,2.88182977495,2.88210089955,2.9727253564,1.84193520204,2.94179676649,2.63546208463,2.65376453972,2.62231990831,1.49250818606,1.51392285579,1.54170671474,1.87759018248,1.84676420733,1.82780610673,1.69759529186,1.69767514547,1.72415931874,1.3571791341,1.71516668767,1.6234106334,1.62903791844,1.61935786913,1.34127150752,1.36506079891,1.34366328477,1.44802398625,1.40782335855,1.45828304849,1.42291493696,1.4230102046,1.27105566332,1.18884976909,1.28688868236,0.959779334195,1.2579093641,1.24534787786,0.428571428571,0.428571428571,0.428571428571,1.42857142857,1.14285714286,0.928571428571,0.857142857143,0.857142857143,1.07142857143,0.428571428571,1.28571428571,1.71428571429,1.07142857143,1.07142857143,0,0,0.142857142857,0,0.285714285714,0.285714285714,0,0,0.285714285714,0,0,0,0,0,0.554034638007,0.546821357797,0.560845160485,0.561304934238,0.558667446559,0.559915578411,0.554467304147,0.568200370149,0.549109729822,0.538108739939,0.557403626063,0.717825509403,0.546688092259,0.552456364543,24.7218528117,24.7948532129,24.8774128147,26.0266504672,25.0223991742,25.0817488785,24.7724981246,24.8506525894,22.6231047911,22.2120030474,23.9164688872,6.40783894494,22.3515780166,22.3814863447,1.88843871057,1.88943107959,1.91034487493,2.18123630068,2.06678318314,2.0685935842,2.05222867344,2.07365277602,1.83318285536,1.76625597896,2.01945541587,0.0923446076084,1.82504182368,1.81966632265,0.24425969918,0.249361886606,0.24596861323,0.231007123826,0.235407310109,0.241934762822,0.238948485024,0.239944223602,0.215335646327,0.219528197396,0.201893130768,0.00341506316263,0.211118889232,0.209581379414,1,100,0,0,0,0,0.857142857143,0.857142857143,0.857142857143,2.85714285714,2.28571428571,1.85714285714,1.71428571429,1.71428571429,2.14285714286,0.857142857143,2.57142857143,3.42857142857,2.14285714286,2.14285714286,0,0,0.285714285714,0,0.571428571429,0.571428571429,0,0,0.571428571429,0,0,0,0,0,,,,,,,,,,,,,,,99.1428571429,99.1428571429,99.1428571429,97.1428571429,97.7142857143,98.1428571429,98.2857142857,98.2857142857,97.8571428571,99.1428571429,97.4285714286,96.5714285714,97.8571428571,97.8571428571,99.1428571429,99.1428571429,99.1428571429,97.1428571429,97.7142857143,98.1428571429,98.2857142857,98.2857142857,97.8571428571,99.1428571429,97.4285714286,96.5714285714,97.8571428571,97.8571428571,99.1428571429,99.1428571429,99.1428571429,97.1428571429,97.7142857143,98.1428571429,98.2857142857,98.2857142857,97.8571428571,99.1428571429,97.4285714286,96.5714285714,97.8571428571,97.8571428571,99.1428571429,99.1428571429,99.1428571429,97.1428571429,97.7142857143,98.1428571429,98.2857142857,98.2857142857,97.8571428571,99.1428571429,97.4285714286,96.5714285714,97.8571428571,97.8571428571,99.1428571429,99.1428571429,99.1428571429,97.1428571429,97.7142857143,98.1428571429,98.2857142857,98.2857142857,97.8571428571,99.1428571429,97.4285714286,96.5714285714,97.8571428571,97.8571428571,100,100,100
5,,,,,,,,,,,,,,,0.0642857142857,0.0642857142857,0.0642857142857,0.0714285714286,0.0685714285714,0.07,0.0671428571429,0.0671428571429,0.0557142857143,0.0514285714286,0.0542857142857,0.0671428571429,0.0557142857143,0.0542857142857,0.00285714285714,0,0,0.00285714285714,0.00714285714286,0.00857142857143,0.00142857142857,0.00142857142857,0.00571428571429,0,0,0,0,0,4.84863109176,4.73885048502,4.73587695328,5.61297042068,5.5005205979,5.77576434109,5.14958606411,5.11926364229,4.38611170001,3.74712053707,4.26251198249,4.27378716191,4.07018848945,4.09068072192,2.20196073801,2.17689009484,2.17620701067,2.36917082978,2.34531886913,2.40328199367,2.26926994078,2.26257898034,2.09430458626,1.9357480562,2.06458518412,2.06731399693,2.01747081502,2.02254313228,1.22126501408,1.23473267177,1.23352796442,1.37792768548,1.30950613293,1.35911475326,1.311874474,1.30026620879,1.14659632329,1.0842933024,1.24427740806,0.957415429563,1.13334646235,1.17319862242,3.21428571429,3.21428571429,3.21428571429,3.57142857143,3.42857142857,3.5,3.35714285714,3.35714285714,2.78571428571,2.57142857143,2.71428571429,3.35714285714,2.78571428571,2.71428571429,0.142857142857,0,0,0.142857142857,0.357142857143,0.428571428571,0.0714285714286,0.0714285714286,0.285714285714,0,0,0,0,0,0.540570376737,0.539976853282,0.546449818514,0.553559118053,0.550107395242,0.553469894274,0.549646695226,0.562005254298,0.545951211543,0.528942271889,0.550426987901,0.713436945403,0.542054916651,0.539741250742,18.4520511108,18.584514166,18.5901645003,20.9632905032,19.9767835756,20.1307205143,20.0828803087,20.4392075687,17.9771111192,17.0582451059,19.5309689538,8.3910658624,17.7185997367,17.8008111623,2.03861827188,2.01141967668,2.03643270411,2.1751680872,2.11254744086,2.12647035266,2.11048736652,2.1113938449,1.90093459083,1.8451135974,1.97476004621,0.164497717927,1.89787213479,1.8829899027,0.171384649519,0.167748242951,0.18016243141,0.13404372947,0.136174482139,0.137996465407,0.136007337405,0.141499799945,0.120977496798,0.1447363742,0.115942593123,0.00240143667806,0.126299867961,0.110294276062,1.14285714286,114.285714286,0,0,0,0,6.42857142857,6.42857142857,6.42857142857,7.14285714286,6.85714285714,7,6.71428571429,6.71428571429,5.57142857143,5.14285714286,5.42857142857,6.71428571429,5.57142857143,5.42857142857,0.285714285714,0,0,0.285714285714,0.714285714286,0.857142857143,0.142857142857,0.142857142857,0.571428571429,0,0,0,0,0,,,,,,,,,,,,,,,107.857142857,107.857142857,107.857142857,107.142857143,107.428571429,107.285714286,107.571428571,107.571428571,108.714285714,109.142857143,108.857142857,107.571428571,108.714285714,108.857142857,107.857142857,107.857142857,107.857142857,107.142857143,107.428571429,107.285714286,107.571428571,107.571428571,108.714285714,109.142857143,108.857142857,107.571428571,108.714285714,108.857142857,107.857142857,107.857142857,107.857142857,107.142857143,107.428571429,107.285714286,107.571428571,107.571428571,108.714285714,109.142857143,108.857142857,107.571428571,108.714285714,108.857142857,107.857142857,107.857142857,107.857142857,107.142857143,107.428571429,107.285714286,107.571428571,107.571428571,108.714285714,109.142857143,108.857142857,107.571428571,108.714285714,108.857142857,107.857142857,107.857142857,107.857142857,107.142857143,107.428571429,107.285714286,107.571428571,107.571428571,108.714285714,109.142857143,108.857142857,107.571428571,108.714285714,108.857142857,100,100,100
6,,,,,,,,,,,,,,,0.0142857142857,0.0142857142857,0.0142857142857,0.0171428571429,0.0157142857143,0.0142857142857,0.0142857142857,0.0157142857143,0.01,0.01,0.0114285714286,0.00857142857143,0.01,0.0128571428571,0.00285714285714,0.00285714285714,0.00571428571429,0.00714285714286,0.0114285714286,0.0114285714286,0.00571428571429,0.00571428571429,0.00571428571429,0,0.00142857142857,0,0,0.00285714285714,2.30205230327,2.30609316686,2.47328853223,3.02276173372,2.94955448038,2.99741842162,2.64190471539,2.63582005851,2.13074917795,1.6349532276,2.05602221835,1.39304251413,1.80404199987,2.00668624462,1.51725156229,1.51858261773,1.57266923803,1.73860913771,1.71742670306,1.73130540969,1.62539371089,1.6235208833,1.45970859351,1.27865289567,1.43388361395,1.18027222035,1.3431463062,1.41657553439,1.20204386198,1.2037235188,1.21379097551,1.34479590252,1.26190792978,1.30832111345,1.2813682981,1.250756366,1.15975639349,1.06534183603,1.18876619884,0.982074887959,1.14194658363,1.10497599924,0.714285714286,0.714285714286,0.714285714286,0.857142857143,0.785714285714,0.714285714286,0.714285714286,0.785714285714,0.5,0.5,0.571428571429,0.428571428571,0.5,0.642857142857,0.142857142857,0.142857142857,0.285714285714,0.357142857143,0.571428571429,0.571428571429,0.285714285714,0.285714285714,0.285714285714,0,0.0714285714286,0,0,0.142857142857,0.52421621742,0.522301518406,0.534261811301,0.535238526243,0.528277733175,0.533349085191,0.529144631672,0.538412683507,0.526702383637,0.511992149579,0.532379013354,0.653654482364,0.522860393964,0.523407800619,15.7779242521,16.1421276543,16.4983098217,18.6806946173,17.2853245745,17.707239265,16.9739393373,17.1772816742,15.4680894078,14.6828510846,16.8755319349,4.45802946394,14.8800797873,14.7647660209,1.56171865995,1.54436448209,1.5874057156,1.64477844527,1.64249391505,1.61846979813,1.61331264858,1.6284275695,1.25498029326,1.21771060036,1.36704950426,0.165518810161,1.25375534905,1.24047787419,0.132716585929,0.130198653572,0.158323257521,0.153317340111,0.14339731892,0.140859968728,0.140480609014,0.143940985337,0.169598763942,0.144565773867,0.164158007226,0.00506187253841,0.15439716702,0.151383120052,1.14285714286,114.285714286,0,0,0,0,1.42857142857,1.42857142857,1.42857142857,1.71428571429,1.57142857143,1.42857142857,1.42857142857,1.57142857143,1,1,1.14285714286,0.857142857143,1,1.28571428571,0.285714285714,0.285714285714,0.571428571429,0.714285714286,1.14285714286,1.14285714286,0.571428571429,0.571428571429,0.571428571429,0,0.142857142857,0,0,0.285714285714,,,,,,,,,,,,,,,112.857142857,112.857142857,112.857142857,112.571428571,112.714285714,112.857142857,112.857142857,112.714285714,113.285714286,113.285714286,113.142857143,113.428571429,113.285714286,113,112.857142857,112.857142857,112.857142857,112.571428571,112.714285714,112.857142857,112.857142857,112.714285714,113.285714286,113.285714286,113.142857143,113.428571429,113.285714286,113,112.857142857,112.857142857,112.857142857,112.571428571,112.714285714,112.857142857,112.857142857,112.714285714,113.285714286,113.285714286,113.142857143,113.428571429,113.285714286,113,112.857142857,112.857142857,112.857142857,112.571428571,112.714285714,112.857142857,112.857142857,112.714285714,113.285714286,113.285714286,113.142857143,113.428571429,113.285714286,113,112.857142857,112.857142857,112.857142857,112.571428571,112.714285714,112.857142857,112.857142857,112.714285714,113.285714286,113.285714286,113.142857143,113.428571429,113.285714286,113,100,100,100
7,,,,,,,,,,,,,,,0.00428571428571,0.00428571428571,0.00428571428571,0.00857142857143,0.00571428571429,0.00571428571429,0.00571428571429,0.00571428571429,0.00714285714286,0.00285714285714,0.0114285714286,0.00428571428571,0.00714285714286,0.00571428571429,0,0.00285714285714,0.00285714285714,0,0.00285714285714,0.00285714285714,0,0,0.00571428571429,0.00285714285714,0.00142857142857,0,0,0,1.74933588306,1.90064621855,1.89700510006,2.42450163258,2.32380877868,2.45080821987,2.25343432318,2.1613599971,1.9336706819,1.34796977886,2.0344317739,1.1558533713,1.6684495212,1.53241941323,1.3226246191,1.37863926339,1.37731808238,1.55708112588,1.52440440129,1.56550573933,1.50114433789,1.47015645327,1.39056487871,1.16102100707,1.42633508472,1.07510621396,1.29168476077,1.2379092912,1.23897141564,1.24237810726,1.24091185945,1.41277393946,1.37667619653,1.42205372307,1.4027544466,1.36954215393,1.13613975331,1.03065779634,1.17965021555,0.970344092068,1.1451229908,1.11655950469,0.214285714286,0.214285714286,0.214285714286,0.428571428571,0.285714285714,0.285714285714,0.285714285714,0.285714285714,0.357142857143,0.142857142857,0.571428571429,0.214285714286,0.357142857143,0.285714285714,0,0.142857142857,0.142857142857,0,0.142857142857,0.142857142857,0,0,0.285714285714,0.142857142857,0.0714285714286,0,0,0,0.487799911199,0.487138805774,0.495884754009,0.501311490158,0.496740634217,0.502464860904,0.498457085321,0.505974718948,0.498252499354,0.482258204232,0.507407589441,0.617951545833,0.494686614286,0.496935571128,13.240045131,13.2356052111,13.3583021097,14.8853568969,14.4099131652,14.5998053917,14.2975636719,14.3559908433,11.3901593475,11.597944711,12.5407341801,2.78569684408,11.0886158413,11.5383884845,1.23174779715,1.24476210689,1.27827471916,1.37842687971,1.25273007904,1.31161675854,1.29317098027,1.29271807485,1.1189073296,1.16476274109,1.23566063371,0.182037630073,1.11309698607,1.11592358933,0.126527486958,0.120283583768,0.138670977003,0.150582220452,0.146542109476,0.144881818748,0.139471335923,0.155476157974,0.140037769255,0.120048961333,0.1509475319,0.0044209667811,0.122250272037,0.130917862105,1.14285714286,114.285714286,0,0,0,0,0.428571428571,0.428571428571,0.428571428571,0.857142857143,0.571428571429,0.571428571429,0.571428571429,0.571428571429,0.714285714286,0.285714285714,1.14285714286,0.428571428571,0.714285714286,0.571428571429,0,0.285714285714,0.285714285714,0,0.285714285714,0.285714285714,0,0,0.571428571429,0.285714285714,0.142857142857,0,0,0,,,,,,,,,,,,,,,113.857142857,113.857142857,113.857142857,113.428571429,113.714285714,113.714285714,113.714285714,113.714285714,113.571428571,114,113.142857143,113.857142857,113.571428571,113.714285714,113.857142857,113.857142857,113.857142857,113.428571429,113.714285714,113.714285714,113.714285714,113.714285714,113.571428571,114,113.142857143,113.857142857,113.571428571,113.714285714,113.857142857,113.857142857,113.857142857,113.428571429,113.714285714,113.714285714,113.714285714,113.714285714,113.571428571,114,113.142857143,113.857142857,113.571428571,113.714285714,113.857142857,113.857142857,113.857142857,113.428571429,113.714285714,113.714285714,113.714285714,113.714285714,113.571428571,114,113.142857143,113.857142857,113.571428571,113.714285714,113.857142857,113.857142857,113.857142857,113.428571429,113.714285714,113.714285714,113.714285714,113.714285714,113.571428571,114,113.142857143,113.857142857,113.571428571,113.714285714,100,100,100
8,,,,,,,,,,,,,,,0,0,0,0.00285714285714,0.00285714285714,0.00285714285714,0.00285714285714,0.00428571428571,0.00285714285714,0,0.00285714285714,0.00285714285714,0,0,0,0,0,0,0.00142857142857,0.00142857142857,0,0,0.00285714285714,0,0,0.00142857142857,0,0,1.08390758152,1.14086096484,1.07811868413,1.64273376254,1.56831827881,1.63987625768,1.61407115977,1.51745916065,1.3748685957,0.883102799399,1.29921604922,1.05828453532,1.03840590667,1.03037508322,1.04110882309,1.06811093283,1.03832494149,1.28169175801,1.252325149,1.28057653332,1.27046100285,1.23185192318,1.17254790764,0.939735494381,1.13983158809,1.02872957346,1.01902203444,1.01507392993,1.04110882309,1.06811093283,1.03832494149,1.22469450055,1.16362904936,1.19398096442,1.21293611411,1.14156622513,1.04362556024,0.939735494381,1.07534129762,0.918694084576,1.01902203444,1.01507392993,0,0,0,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.214285714286,0.142857142857,0,0.142857142857,0.142857142857,0,0,0,0,0,0,0.0714285714286,0.0714285714286,0,0,0.142857142857,0,0,0.0714285714286,0,0,0.453920534572,0.456219653443,0.466047156276,0.474729042221,0.464761050048,0.46991752976,0.470565419552,0.475016068354,0.475994848786,0.455113901363,0.485802126235,0.550548898613,0.471376574664,0.470284554954,12.157977247,12.5996795444,13.0028516954,13.4089932197,13.2252619885,12.9570956249,12.7355717496,12.9407701549,10.5604688022,10.1090484893,11.8410734287,2.26022152319,11.0305033229,10.4892574648,0.93283498505,0.96359320727,0.998979127112,1.07397439635,1.04210666237,1.0689836618,1.0165952453,1.03445642212,0.827160265081,0.833660082887,0.946857486633,0.188939463573,0.851495997288,0.85562758706,0.126707574416,0.117776018919,0.120286475129,0.13016847081,0.120571918875,0.121965418104,0.120034955384,0.121656385528,0.0919114582763,0.0892634238697,0.0961017102751,0.00522411089921,0.0913450791724,0.0886678744031,1.14285714286,114.285714286,0,0,0,0,0,0,0,0.285714285714,0.285714285714,0.285714285714,0.285714285714,0.428571428571,0.285714285714,0,0.285714285714,0.285714285714,0,0,0,0,0,0,0.142857142857,0.142857142857,0,0,0.285714285714,0,0,0.142857142857,0,0,,,,,,,,,,,,,,,114.285714286,114.285714286,114.285714286,114,114,114,114,113.857142857,114,114.285714286,114,114,114.285714286,114.285714286,114.285714286,114.285714286,114.285714286,114,114,114,114,113.857142857,114,114.285714286,114,114,114.285714286,114.285714286,114.285714286,114.285714286,114.285714286,114,114,114,114,113.857142857,114,114.285714286,114,114,114.285714286,114.285714286,114.285714286,114.285714286,114.285714286,114,114,114,114,113.857142857,114,114.285714286,114,114,114.285714286,114.285714286,114.285714286,114.285714286,114.285714286,114,114,114,114,113.857142857,114,114.285714286,114,114,114.285714286,114.285714286,100,100,100
9,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00142857142857,0.00285714285714,0.00428571428571,0.00285714285714,0.00142857142857,0.00285714285714,0.00428571428571,0.00285714285714,0.00428571428571,0.00428571428571,0.00285714285714,0.00428571428571,0,0,0,0.00142857142857,0.00285714285714,0.00285714285714,0.00142857142857,0.00142857142857,0.00142857142857,0,0,0.00142857142857,0,0,0.963412643734,1.00428151214,0.975800772533,1.42119980426,1.4772954883,1.4684194553,1.28382541831,1.29833818855,1.21305886587,0.880285498198,1.20783926486,1.07330179443,1.02879810552,1.09442676165,0.981535859627,1.00213846955,0.987826286618,1.19214084917,1.21544045033,1.21178358435,1.13306020066,1.13944643953,1.10138951596,0.938235310675,1.09901740881,1.03600279654,1.01429685276,1.04614853709,0.94444908402,0.965843124278,0.950984858504,1.09859641815,1.05837263342,1.08752249153,1.06816116549,1.04117840655,0.962987320867,0.858736487719,0.996771563887,0.887461271672,0.941244369257,0.938158327448,0.0714285714286,0.0714285714286,0.0714285714286,0.142857142857,0.214285714286,0.142857142857,0.0714285714286,0.142857142857,0.214285714286,0.142857142857,0.214285714286,0.214285714286,0.142857142857,0.214285714286,0,0,0,0.0714285714286,0.142857142857,0.142857142857,0.0714285714286,0.0714285714286,0.0714285714286,0,0,0.0714285714286,0,0,0.426930729013,0.431252294788,0.431707735596,0.44749876216,0.437592105372,0.442305713952,0.445984369202,0.444934694759,0.436388614704,0.418663496575,0.447742389972,0.502679236207,0.430694576019,0.436133787586,10.3903069218,9.72089656557,10.6956766134,11.2350581029,11.6330838606,11.1087079726,10.9847099621,10.9287005891,8.92754179757,9.02447557287,9.76515045755,1.42706767451,8.7425679638,8.94123548291,0.972788306717,0.97208595412,0.988313105425,1.01654704336,0.984813973839,0.993579406512,0.992781074495,1.00330504503,0.846739947263,0.776411312873,0.944637582711,0.169102418855,0.892234880911,0.802467763792,0.11728174581,0.105179333715,0.1200027865,0.114846823269,0.138929638392,0.112173290197,0.113349317593,0.113263740199,0.0626822880941,0.0659874057583,0.0681598133495,0.00341245791836,0.0584327079082,0.0615846188034,1.14285714286,114.285714286,0,0,0,0,0.142857142857,0.142857142857,0.142857142857,0.285714285714,0.428571428571,0.285714285714,0.142857142857,0.285714285714,0.428571428571,0.285714285714,0.428571428571,0.428571428571,0.285714285714,0.428571428571,0,0,0,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0.142857142857,0,0,0.142857142857,0,0,,,,,,,,,,,,,,,114.142857143,114.142857143,114.142857143,114,113.857142857,114,114.142857143,114,113.857142857,114,113.857142857,113.857142857,114,113.857142857,114.142857143,114.142857143,114.142857143,114,113.857142857,114,114.142857143,114,113.857142857,114,113.857142857,113.857142857,114,113.857142857,114.142857143,114.142857143,114.142857143,114,113.857142857,114,114.142857143,114,113.857142857,114,113.857142857,113.857142857,114,113.857142857,114.142857143,114.142857143,114.142857143,114,113.857142857,114,114.142857143,114,113.857142857,114,113.857142857,113.857142857,114,113.857142857,114.142857143,114.142857143,114.142857143,114,113.857142857,114,114.142857143,114,113.857142857,114,113.857142857,113.857142857,114,113.857142857,100,100,100
10,,,,,,,,,,,,,,,0.111428571429,0.107142857143,0.111428571429,0.188571428571,0.178571428571,0.175714285714,0.178571428571,0.18,0.168571428571,0.09,0.184285714286,0.204285714286,0.168571428571,0.168571428571,0,0,0,0,0,0,0,0,0,0,0,0.00285714285714,0,0,6.46567167652,6.28305701915,6.48169666237,10.5088391417,9.9364468355,9.86379866023,9.91501328734,9.97478957438,9.34240072122,5.28927121536,10.1507075592,11.2019658225,9.27898967451,9.28794706814,2.54276850628,2.50660268474,2.54591764642,3.24173397146,3.15221300605,3.14066850531,3.14881140867,3.15828902642,3.05653410274,2.2998415631,3.18601750767,3.34693379416,3.04614341004,3.04761333967,0.945644280422,0.962244335918,0.954079708904,1.03935928011,1.00392998109,1.03830841974,0.993197794386,0.987314324004,0.955944189085,0.888409373747,0.967688919498,0.919142516334,0.922181243541,0.927025155846,5.57142857143,5.35714285714,5.57142857143,9.42857142857,8.92857142857,8.78571428571,8.92857142857,9,8.42857142857,4.5,9.21428571429,10.2142857143,8.42857142857,8.42857142857,0,0,0,0,0,0,0,0,0,0,0,0.142857142857,0,0,0.427088149288,0.434694463127,0.433777742424,0.440531159096,0.433121175487,0.437159450551,0.436753112412,0.438270828797,0.438811716092,0.424924478181,0.44563121889,0.495431527672,0.434543034888,0.440033131892,13.8543751743,13.7121690572,14.9277185842,14.5466053637,14.2517667425,14.3533761336,14.1511944991,13.9372425072,13.7389468772,13.4379649116,14.9586851638,7.92415943492,14.1026139933,13.7538918623,1.61952561443,1.56419967008,1.61652028158,1.67746828595,1.65503350718,1.61840182813,1.62386768625,1.62918082412,1.50238882567,1.42719334688,1.60002587173,0.190266158967,1.51896416882,1.53157551522,0.0643873094057,0.070283547531,0.0767858618468,0.0690213254154,0.0586420448086,0.0621746724144,0.0694477094242,0.0581348164162,0.0712785079847,0.0977448892953,0.0765737190909,0.00405035172784,0.0705096730305,0.0709706873253,1.42857142857,142.857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,11.1428571429,10.7142857143,11.1428571429,18.8571428571,17.8571428571,17.5714285714,17.8571428571,18,16.8571428571,9,18.4285714286,20.4285714286,16.8571428571,16.8571428571,0,0,0,0,0,0,0,0,0,0,0,0.285714285714,0,0,,,,,,,,,,,,,,,131.714285714,132.142857143,131.714285714,124,125,125.285714286,125,124.857142857,126,133.857142857,124.428571429,122.428571429,126,126,131.714285714,132.142857143,131.714285714,124,125,125.285714286,125,124.857142857,126,133.857142857,124.428571429,122.428571429,126,126,131.714285714,132.142857143,131.714285714,124,125,125.285714286,125,124.857142857,126,133.857142857,124.428571429,122.428571429,126,126,131.714285714,132.142857143,131.714285714,124,125,125.285714286,125,124.857142857,126,133.857142857,124.428571429,122.428571429,126,126,131.714285714,132.142857143,131.714285714,124,125,125.285714286,125,124.857142857,126,133.857142857,124.428571429,122.428571429,126,126,100,100,100
11,,,,,,,,,,,,,,,0.00857142857143,0.00857142857143,0.00857142857143,0.0542857142857,0.0371428571429,0.0328571428571,0.0328571428571,0.0342857142857,0.0257142857143,0.00857142857143,0.0457142857143,0.0642857142857,0.0257142857143,0.0257142857143,0,0,0,0,0,0,0,0,0,0,0,0.00857142857143,0,0,1.51122426221,1.54617920262,1.51363908859,4.07488937681,3.09611297053,2.98480912065,2.90367726196,2.93853066993,2.33613239341,1.27742895934,3.45118638992,4.54174569758,2.2817788834,2.27830956182,1.22931861704,1.24345454385,1.23030040583,2.01863552352,1.75957749773,1.72766001304,1.70401797583,1.71421430105,1.52844116452,1.13023402857,1.85773690008,2.13113718413,1.51055581936,1.50940702324,1.0405060469,1.05716969974,1.04166581014,1.16644916843,1.11309034377,1.15842650945,1.12286246669,1.10645603421,1.02489907195,0.921334646462,1.07957033314,0.94809733399,0.998030359101,0.996290758817,0.428571428571,0.428571428571,0.428571428571,2.71428571429,1.85714285714,1.64285714286,1.64285714286,1.71428571429,1.28571428571,0.428571428571,2.28571428571,3.21428571429,1.28571428571,1.28571428571,0,0,0,0,0,0,0,0,0,0,0,0.428571428571,0,0,0.407945799105,0.421841209073,0.423196133061,0.440082666669,0.426205632267,0.433341162132,0.438499802725,0.430062123303,0.428464085529,0.404011542057,0.449671212103,0.509638588774,0.426223466233,0.429340971483,13.4727600724,13.0156765661,13.8975915438,18.5234786568,16.4610255187,16.0179521389,16.1186386426,16.1005700561,14.9543850075,12.0016605052,18.3593823911,9.23373173453,15.0000207145,14.5437799142,0.956073542044,0.925093963052,1.03770830475,1.56966799186,1.28095671667,1.2460600781,1.24659307926,1.25204019022,1.25276061804,0.966583832506,1.62809521364,0.144277609329,1.26553267753,1.24781267698,0.0650002798447,0.071376141633,0.0822119543098,0.067000436425,0.0645101599225,0.0630516217724,0.0637505714367,0.0657145942053,0.0396847791724,0.0470428721731,0.0539680432036,0.00592792573976,0.0333588977066,0.0383095959125,1.42857142857,142.857142857,0,0,0,0,0.857142857143,0.857142857143,0.857142857143,5.42857142857,3.71428571429,3.28571428571,3.28571428571,3.42857142857,2.57142857143,0.857142857143,4.57142857143,6.42857142857,2.57142857143,2.57142857143,0,0,0,0,0,0,0,0,0,0,0,0.857142857143,0,0,,,,,,,,,,,,,,,142,142,142,137.428571429,139.142857143,139.571428571,139.571428571,139.428571429,140.285714286,142,138.285714286,136.428571429,140.285714286,140.285714286,142,142,142,137.428571429,139.142857143,139.571428571,139.571428571,139.428571429,140.285714286,142,138.285714286,136.428571429,140.285714286,140.285714286,142,142,142,137.428571429,139.142857143,139.571428571,139.571428571,139.428571429,140.285714286,142,138.285714286,136.428571429,140.285714286,140.285714286,142,142,142,137.428571429,139.142857143,139.571428571,139.571428571,139.428571429,140.285714286,142,138.285714286,136.428571429,140.285714286,140.285714286,142,142,142,137.428571429,139.142857143,139.571428571,139.571428571,139.428571429,140.285714286,142,138.285714286,136.428571429,140.285714286,140.285714286,100,100,100
12,,,,,,,,,,,,,,,0.00571428571429,0.00571428571429,0.00571428571429,0.0157142857143,0.0128571428571,0.0128571428571,0.0128571428571,0.0128571428571,0.00714285714286,0.00142857142857,0.00714285714286,0.0171428571429,0.00714285714286,0.00714285714286,0,0,0,0,0,0,0,0,0,0,0,0.00285714285714,0,0,1.08756736434,1.09684491119,1.09179552002,2.2664785914,1.73642219998,1.79565094256,1.70766561438,1.69879850099,1.26969942862,0.730298291504,1.6261842586,1.86264882319,1.20590834691,1.20050310056,1.04286497896,1.04730363849,1.0448901952,1.50548284328,1.31773373637,1.34001900828,1.30677680358,1.30337964576,1.12680940208,0.854574918602,1.27521929824,1.36478892991,1.09813858274,1.09567472389,0.895462494261,0.900627906226,0.897820268376,1.21686659322,1.04573660982,1.07368235512,1.031895572,1.027590073,0.955278269135,0.811707903174,1.12651737735,0.928788901308,0.921284695284,0.918346472427,0.285714285714,0.285714285714,0.285714285714,0.785714285714,0.642857142857,0.642857142857,0.642857142857,0.642857142857,0.357142857143,0.0714285714286,0.357142857143,0.857142857143,0.357142857143,0.357142857143,0,0,0,0,0,0,0,0,0,0,0,0.142857142857,0,0,0.374173440135,0.392847017505,0.389320819529,0.415260363589,0.398684805898,0.405865247484,0.411020500482,0.400745924255,0.395172645574,0.366105492271,0.420711243533,0.462835909018,0.393292455446,0.394649631856,10.902450845,10.2788035603,11.2677468502,16.1406284485,14.9617701676,14.6980479439,14.9496040066,14.7855498456,13.7149557033,11.0082021515,17.0475513566,4.80657724016,14.2282005364,14.2435268108,0.759518610678,0.730551707482,0.844875851388,1.17034428643,1.04427423316,1.00628194571,1.00349219746,1.00586482505,0.898621204637,0.681970998259,1.18295590495,0.163920189547,0.897447246888,0.866362657086,0.0719010916778,0.0657510148704,0.0745642746824,0.0671533593137,0.0630440436221,0.0666090055156,0.0614525313105,0.0628973594466,0.0600778415877,0.0770505982336,0.0598900623072,0.00404164940981,0.0655760508876,0.0480210082976,1.42857142857,142.857142857,0,0,0,0,0.571428571429,0.571428571429,0.571428571429,1.57142857143,1.28571428571,1.28571428571,1.28571428571,1.28571428571,0.714285714286,0.142857142857,0.714285714286,1.71428571429,0.714285714286,0.714285714286,0,0,0,0,0,0,0,0,0,0,0,0.285714285714,0,0,,,,,,,,,,,,,,,142.285714286,142.285714286,142.285714286,141.285714286,141.571428571,141.571428571,141.571428571,141.571428571,142.142857143,142.714285714,142.142857143,141.142857143,142.142857143,142.142857143,142.285714286,142.285714286,142.285714286,141.285714286,141.571428571,141.571428571,141.571428571,141.571428571,142.142857143,142.714285714,142.142857143,141.142857143,142.142857143,142.142857143,142.285714286,142.285714286,142.285714286,141.285714286,141.571428571,141.571428571,141.571428571,141.571428571,142.142857143,142.714285714,142.142857143,141.142857143,142.142857143,142.142857143,142.285714286,142.285714286,142.285714286,141.285714286,141.571428571,141.571428571,141.571428571,141.571428571,142.142857143,142.714285714,142.142857143,141.142857143,142.142857143,142.142857143,142.285714286,142.285714286,142.285714286,141.285714286,141.571428571,141.571428571,141.571428571,141.571428571,142.142857143,142.714285714,142.142857143,141.142857143,142.142857143,142.142857143,100,100,100
13,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00285714285714,0.01,0.00571428571429,0.00571428571429,0.00571428571429,0.00571428571429,0.00714285714286,0.00142857142857,0.01,0.00571428571429,0.00571428571429,0.00571428571429,0,0,0,0,0,0,0,0,0,0,0,0.00428571428571,0,0,0.921539253753,0.940796179381,0.920604017533,1.75557094287,1.34846829615,1.40331146025,1.30672588304,1.30350149436,1.20305984483,0.737206530545,1.45412140339,1.23420173965,1.08621475438,1.07764447204,0.959968360808,0.96994648274,0.959481118904,1.32497960093,1.1612356764,1.18461447748,1.14312111477,1.14170989939,1.09684084754,0.858607320342,1.20586956317,1.11094632618,1.04221627044,1.038096562,0.882429663427,0.893274334414,0.881899583102,1.12052262042,1.0308996122,1.05716468657,1.01045118503,1.00885440409,0.919737455848,0.81595217943,0.976791381714,0.856855728608,0.894706917747,0.889904593948,0.142857142857,0.142857142857,0.142857142857,0.5,0.285714285714,0.285714285714,0.285714285714,0.285714285714,0.357142857143,0.0714285714286,0.5,0.285714285714,0.285714285714,0.285714285714,0,0,0,0,0,0,0,0,0,0,0,0.214285714286,0,0,0.351481132037,0.372405583536,0.36338954819,0.392472471554,0.378321371754,0.385148879225,0.388344266998,0.377448437238,0.370602097213,0.343863977267,0.393990941698,0.438650980244,0.369391640804,0.368953891933,9.10457472437,8.24145257225,9.71397680919,13.8096061247,13.029971728,12.1546473229,12.406926331,12.5273288273,10.4641899721,8.08491775589,13.5371741964,2.56077080576,10.7180309164,10.6947535761,0.822045326812,0.785534553144,0.861224090346,1.19894643536,1.16774662038,1.11702510529,1.12614318501,1.1742192128,0.978991827023,0.740236001682,1.15635711402,0.130888548401,0.980535362233,1.00547073249,0.13875643933,0.114566420842,0.141706228697,0.143870907519,0.145008988201,0.147023685819,0.152090988726,0.139605980824,0.110804492489,0.140604730269,0.125860551052,0.005770257597,0.118099271087,0.116186702018,1.42857142857,142.857142857,0,0,0,0,0.285714285714,0.285714285714,0.285714285714,1,0.571428571429,0.571428571429,0.571428571429,0.571428571429,0.714285714286,0.142857142857,1,0.571428571429,0.571428571429,0.571428571429,0,0,0,0,0,0,0,0,0,0,0,0.428571428571,0,0,,,,,,,,,,,,,,,142.571428571,142.571428571,142.571428571,141.857142857,142.285714286,142.285714286,142.285714286,142.285714286,142.142857143,142.714285714,141.857142857,142.285714286,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,141.857142857,142.285714286,142.285714286,142.285714286,142.285714286,142.142857143,142.714285714,141.857142857,142.285714286,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,141.857142857,142.285714286,142.285714286,142.285714286,142.285714286,142.142857143,142.714285714,141.857142857,142.285714286,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,141.857142857,142.285714286,142.285714286,142.285714286,142.285714286,142.142857143,142.714285714,141.857142857,142.285714286,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,141.857142857,142.285714286,142.285714286,142.285714286,142.285714286,142.142857143,142.714285714,141.857142857,142.285714286,142.285714286,142.285714286,100,100,100
14,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00285714285714,0.00857142857143,0.00714285714286,0.00714285714286,0.00857142857143,0.00714285714286,0.00571428571429,0.00142857142857,0.01,0.00285714285714,0.00571428571429,0.00571428571429,0.00285714285714,0.00285714285714,0.00571428571429,0.00714285714286,0.00428571428571,0.00571428571429,0.00428571428571,0.00428571428571,0.00142857142857,0,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.948156289848,0.945159110271,1.08923696799,2.39681543552,1.77251483774,1.87909330719,1.78640203834,1.66047540888,1.30943856524,0.693000113219,1.85175332532,0.867175326531,1.26919425466,1.25975286398,0.973733171792,0.972192938809,1.04366516086,1.54816518354,1.33135826799,1.37080024336,1.33656351826,1.28859435389,1.14430702403,0.832466283533,1.36079143344,0.931222490349,1.12658521855,1.1223871275,0.813905402448,0.812062081713,0.812813348452,1.26929159369,1.09594081333,1.11186157607,1.06936658611,1.04357406898,0.975856397274,0.788398085862,1.1315143631,0.808015849006,0.955013820592,0.950057896571,0.142857142857,0.142857142857,0.142857142857,0.428571428571,0.357142857143,0.357142857143,0.428571428571,0.357142857143,0.285714285714,0.0714285714286,0.5,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0.285714285714,0.357142857143,0.214285714286,0.285714285714,0.214285714286,0.214285714286,0.0714285714286,0,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.336825369476,0.35918741427,0.346188909838,0.393792965266,0.374126032377,0.377836549571,0.381700523061,0.370267721919,0.367989649119,0.325105382871,0.395960878648,0.40465911239,0.366035510722,0.366721609356,7.86734879045,7.16627866145,8.01990004283,12.0196709694,11.6438723229,11.1543126497,11.0034397116,11.0544363609,9.27414523185,7.99941150271,12.438608119,1.97629077972,9.21265555537,9.08598170924,0.864679971048,0.767190051794,0.86830529983,1.1876323642,1.18429303402,1.08272332682,1.11628544312,1.08254755475,0.892072453552,0.767887438951,1.15917182469,0.120343504155,0.898289206142,0.851492131976,0.0409749447662,0.0415799134018,0.0447457114109,0.106146447482,0.105239941073,0.0882460835054,0.0841922604562,0.0869902241433,0.0965129565052,0.0858397856673,0.130458104658,0.00250875945186,0.097409082778,0.107794448792,1.42857142857,142.857142857,0,0,0,0,0.285714285714,0.285714285714,0.285714285714,0.857142857143,0.714285714286,0.714285714286,0.857142857143,0.714285714286,0.571428571429,0.142857142857,1,0.285714285714,0.571428571429,0.571428571429,0.285714285714,0.285714285714,0.571428571429,0.714285714286,0.428571428571,0.571428571429,0.428571428571,0.428571428571,0.142857142857,0,0.142857142857,0.142857142857,0.142857142857,0.142857142857,,,,,,,,,,,,,,,142.571428571,142.571428571,142.571428571,142,142.142857143,142.142857143,142,142.142857143,142.285714286,142.714285714,141.857142857,142.571428571,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,142,142.142857143,142.142857143,142,142.142857143,142.285714286,142.714285714,141.857142857,142.571428571,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,142,142.142857143,142.142857143,142,142.142857143,142.285714286,142.714285714,141.857142857,142.571428571,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,142,142.142857143,142.142857143,142,142.142857143,142.285714286,142.714285714,141.857142857,142.571428571,142.285714286,142.285714286,142.571428571,142.571428571,142.571428571,142,142.142857143,142.142857143,142,142.142857143,142.285714286,142.714285714,141.857142857,142.571428571,142.285714286,142.285714286,100,100,100
15,,,,,,,,,,,,,,,0.0428571428571,0.0428571428571,0.0428571428571,0.05,0.0457142857143,0.0457142857143,0.0471428571429,0.0457142857143,0.0485714285714,0.0414285714286,0.0514285714286,0.05,0.0457142857143,0.0457142857143,0,0,0,0.00285714285714,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0,0.00142857142857,0.00857142857143,0.00142857142857,0.00142857142857,2.90016710261,2.90332512711,2.90600343071,3.9750796338,3.4916499401,3.54693325063,3.51897949135,3.4330063889,3.38441097021,2.70450359116,3.69609598696,3.71909439042,3.18516342863,3.16497633281,1.7029876989,1.70391464784,1.70470039324,1.9937601746,1.86859571339,1.88333036152,1.87589431774,1.85283738868,1.83967686571,1.64453750069,1.92252333847,1.92849536956,1.7847026163,1.7790380358,0.87023557716,0.872048154778,0.873582444797,1.15421942929,1.06513242508,1.09077513425,1.04422605923,1.03723841606,0.940431268201,0.795660115713,1.02627425384,0.889113582083,0.909956356911,0.898795569451,2.14285714286,2.14285714286,2.14285714286,2.5,2.28571428571,2.28571428571,2.35714285714,2.28571428571,2.42857142857,2.07142857143,2.57142857143,2.5,2.28571428571,2.28571428571,0,0,0,0.142857142857,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0,0.0714285714286,0.428571428571,0.0714285714286,0.0714285714286,0.332568909021,0.352504932176,0.340767874622,0.391888056018,0.370589090929,0.374476762888,0.375103174221,0.367683721609,0.36763752707,0.326846459169,0.397429811289,0.464526007811,0.368638510741,0.365310805867,11.8922497212,10.9131069724,11.8827813434,15.808860802,14.4919298547,14.2900129486,14.5382503885,14.9358058258,12.3930377969,11.0601656691,15.5398045771,6.16413567279,12.5413285028,12.4562276394,1.1773918223,1.13047027621,1.17474402122,1.52561560637,1.48366745829,1.38045726884,1.41114497696,1.37967251263,1.37613382223,1.16941965714,1.58517218592,0.168240878197,1.34012185264,1.33486452956,0.03096564148,0.0273673233562,0.0480422755913,0.0755920278599,0.0717923192188,0.0683363711661,0.0634287583996,0.0743195691848,0.0519720830313,0.0302519581822,0.081843691938,0.00316052209128,0.0492438241458,0.0657814227794,1.57142857143,157.142857143,0,0,0,0,4.28571428571,4.28571428571,4.28571428571,5,4.57142857143,4.57142857143,4.71428571429,4.57142857143,4.85714285714,4.14285714286,5.14285714286,5,4.57142857143,4.57142857143,0,0,0,0.285714285714,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0,0.142857142857,0.857142857143,0.142857142857,0.142857142857,,,,,,,,,,,,,,,152.857142857,152.857142857,152.857142857,152.142857143,152.571428571,152.571428571,152.428571429,152.571428571,152.285714286,153,152,152.142857143,152.571428571,152.571428571,152.857142857,152.857142857,152.857142857,152.142857143,152.571428571,152.571428571,152.428571429,152.571428571,152.285714286,153,152,152.142857143,152.571428571,152.571428571,152.857142857,152.857142857,152.857142857,152.142857143,152.571428571,152.571428571,152.428571429,152.571428571,152.285714286,153,152,152.142857143,152.571428571,152.571428571,152.857142857,152.857142857,152.857142857,152.142857143,152.571428571,152.571428571,152.428571429,152.571428571,152.285714286,153,152,152.142857143,152.571428571,152.571428571,152.857142857,152.857142857,152.857142857,152.142857143,152.571428571,152.571428571,152.428571429,152.571428571,152.285714286,153,152,152.142857143,152.571428571,152.571428571,100,100,100
16,,,,,,,,,,,,,,,0.01,0.01,0.01,0.0185714285714,0.0157142857143,0.0157142857143,0.0171428571429,0.0171428571429,0.0171428571429,0.0114285714286,0.02,0.0142857142857,0.0142857142857,0.0142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0,0,0,0.00571428571429,0,0,1.47189621476,1.46786824893,1.48531888206,2.38823110327,2.03021749085,2.07725456188,2.0425272445,2.01820563843,1.7930811552,1.29096722168,2.20700734636,1.72688117702,1.60723189149,1.59707128012,1.21321729907,1.21155612702,1.21873659257,1.54539027539,1.42485700716,1.44126838648,1.42917012441,1.42063564591,1.3390598027,1.13620738498,1.48559999541,1.31410851037,1.26776649723,1.26375285563,0.948929735719,0.946804983881,0.95597610359,1.17823219412,1.08308570008,1.10458666692,1.05544105279,1.04385545448,0.967439041005,0.848256240914,1.09863886075,0.852573267832,0.944958293897,0.939566690469,0.5,0.5,0.5,0.928571428571,0.785714285714,0.785714285714,0.857142857143,0.857142857143,0.857142857143,0.571428571429,1,0.714285714286,0.714285714286,0.714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0,0,0,0.285714285714,0,0,0.322266219326,0.342347213047,0.331604812068,0.377719149254,0.361621978658,0.365080166942,0.365550499952,0.358141667306,0.369284626779,0.319489731722,0.39872609142,0.427689547036,0.369507215419,0.366786059172,11.5409506832,10.5935579257,11.5131005071,14.7272414532,14.3283405775,13.4376820346,13.5935877328,13.3301085445,12.2574922351,10.3239694769,13.4162867159,2.66524611064,12.5382649438,12.4418352841,0.83932311173,0.809886672075,0.876817197585,1.09239684274,1.0125139513,0.972644635824,1.02431807592,0.997221785248,0.900515184528,0.770068737244,1.06718251489,0.134672536636,0.958314182536,0.891223420993,0.0446041919633,0.037939536177,0.0389177804316,0.0757727419013,0.0685097772994,0.0699702845159,0.0634186436991,0.0836724184709,0.0559939900645,0.0278825008184,0.0603885934708,0.00476554883044,0.0559642307827,0.061177614594,1.57142857143,157.142857143,0,0,0,0,1,1,1,1.85714285714,1.57142857143,1.57142857143,1.71428571429,1.71428571429,1.71428571429,1.14285714286,2,1.42857142857,1.42857142857,1.42857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0,0,0,0.571428571429,0,0,,,,,,,,,,,,,,,156.142857143,156.142857143,156.142857143,155.285714286,155.571428571,155.571428571,155.428571429,155.428571429,155.428571429,156,155.142857143,155.714285714,155.714285714,155.714285714,156.142857143,156.142857143,156.142857143,155.285714286,155.571428571,155.571428571,155.428571429,155.428571429,155.428571429,156,155.142857143,155.714285714,155.714285714,155.714285714,156.142857143,156.142857143,156.142857143,155.285714286,155.571428571,155.571428571,155.428571429,155.428571429,155.428571429,156,155.142857143,155.714285714,155.714285714,155.714285714,156.142857143,156.142857143,156.142857143,155.285714286,155.571428571,155.571428571,155.428571429,155.428571429,155.428571429,156,155.142857143,155.714285714,155.714285714,155.714285714,156.142857143,156.142857143,156.142857143,155.285714286,155.571428571,155.571428571,155.428571429,155.428571429,155.428571429,156,155.142857143,155.714285714,155.714285714,155.714285714,100,100,100
17,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00142857142857,0.00571428571429,0.00428571428571,0.00428571428571,0.00428571428571,0.00428571428571,0.00571428571429,0.00285714285714,0.00571428571429,0.00142857142857,0.00428571428571,0.00428571428571,0.00714285714286,0.00571428571429,0.00714285714286,0,0,0,0.00142857142857,0,0.00142857142857,0.00714285714286,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,1.39088789733,1.31088887744,1.39522191983,1.59916557434,1.40225045191,1.4484695846,1.44887238951,1.3851715427,1.18699551657,1.18943787022,1.28865365989,0.872947623813,1.08549016701,1.07863338275,1.17935910448,1.14494055629,1.18119512352,1.26458118535,1.18416656426,1.20352381971,1.20369115205,1.17693310885,1.08949323843,1.09061352927,1.13518882125,0.934316661423,1.04186859393,1.03857276238,0.980977302875,0.9765992117,0.983183854252,1.14605902493,1.08993795127,1.11093828376,1.07849807779,1.08207477949,0.910962490683,0.830323954983,0.965148072964,0.854453322866,0.894301896058,0.890460047972,0.0714285714286,0.0714285714286,0.0714285714286,0.285714285714,0.214285714286,0.214285714286,0.214285714286,0.214285714286,0.285714285714,0.142857142857,0.285714285714,0.0714285714286,0.214285714286,0.214285714286,0.357142857143,0.285714285714,0.357142857143,0,0,0,0.0714285714286,0,0.0714285714286,0.357142857143,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.300181524455,0.32013678017,0.307753661052,0.359574009246,0.338404883478,0.342119605125,0.343182953484,0.33720523593,0.342891801016,0.298606045924,0.37347615464,0.403678350902,0.34246986324,0.338446276472,10.2621044276,8.69364944437,10.1857122114,12.8607451819,12.2395615824,11.2473533568,11.6952182818,12.1003675162,10.0941243636,8.62367758113,12.011791559,2.38908458067,10.4379205735,10.2719715894,0.793932777496,0.758747292,0.800585338798,1.08990171251,0.996117862434,0.967764286678,0.991664343454,0.995210603562,0.86015645996,0.684558738498,1.0188872717,0.187081542868,0.873166644914,0.867058130848,0.0808552387452,0.0402248420357,0.0731908422694,0.0854917141004,0.0953390144122,0.0765764756383,0.0723990237033,0.0811596137362,0.0513989708517,0.0590296524655,0.071102603314,0.00533697232869,0.0532750224105,0.0549744584669,1.57142857143,157.142857143,0,0,0,0,0.142857142857,0.142857142857,0.142857142857,0.571428571429,0.428571428571,0.428571428571,0.428571428571,0.428571428571,0.571428571429,0.285714285714,0.571428571429,0.142857142857,0.428571428571,0.428571428571,0.714285714286,0.571428571429,0.714285714286,0,0,0,0.142857142857,0,0.142857142857,0.714285714286,0.142857142857,0.142857142857,0.142857142857,0.142857142857,,,,,,,,,,,,,,,157,157,157,156.571428571,156.714285714,156.714285714,156.714285714,156.714285714,156.571428571,156.857142857,156.571428571,157,156.714285714,156.714285714,157,157,157,156.571428571,156.714285714,156.714285714,156.714285714,156.714285714,156.571428571,156.857142857,156.571428571,157,156.714285714,156.714285714,157,157,157,156.571428571,156.714285714,156.714285714,156.714285714,156.714285714,156.571428571,156.857142857,156.571428571,157,156.714285714,156.714285714,157,157,157,156.571428571,156.714285714,156.714285714,156.714285714,156.714285714,156.571428571,156.857142857,156.571428571,157,156.714285714,156.714285714,157,157,157,156.571428571,156.714285714,156.714285714,156.714285714,156.714285714,156.571428571,156.857142857,156.571428571,157,156.714285714,156.714285714,100,100,100
18,,,,,,,,,,,,,,,0.0214285714286,0.01,0.01,0.245714285714,0.0542857142857,0.0571428571429,0.0557142857143,0.0557142857143,0.0414285714286,0.0257142857143,0.224285714286,0.255714285714,0.0385714285714,0.04,0.00714285714286,0.00714285714286,0.00714285714286,0.00428571428571,0.00428571428571,0.00428571428571,0.00428571428571,0.00428571428571,0.00285714285714,0.00285714285714,0.00285714285714,0.00571428571429,0.00285714285714,0.00285714285714,2.36277906061,1.77917261554,1.78712567624,14.0988447324,4.12081220405,4.38328270321,4.16767484051,4.15953372246,3.24153403512,2.20376011395,12.745491853,13.9420572042,2.99341370331,3.0445132027,1.53713339064,1.33385629493,1.33683419923,3.75484283724,2.02997837527,2.09362907489,2.04148838853,2.03949349655,1.80042607044,1.48450669044,3.57008289161,3.73390642681,1.73014846279,1.74485334705,0.966544169731,0.960223806409,0.964356168176,1.26445432197,1.09189778618,1.14536200905,1.08059004276,1.07681647575,1.01353259486,0.880448002653,1.17828222249,0.933074826985,0.960200568571,0.94955571708,1.07142857143,0.5,0.5,12.2857142857,2.71428571429,2.85714285714,2.78571428571,2.78571428571,2.07142857143,1.28571428571,11.2142857143,12.7857142857,1.92857142857,2,0.357142857143,0.357142857143,0.357142857143,0.214285714286,0.214285714286,0.214285714286,0.214285714286,0.214285714286,0.142857142857,0.142857142857,0.142857142857,0.285714285714,0.142857142857,0.142857142857,0.271808724014,0.295951504227,0.282093372753,0.403094430708,0.314433728415,0.32128734939,0.326900205537,0.31770518018,0.326717167212,0.275724655195,0.429628545388,0.515753327176,0.324974964693,0.320142100037,7.06499047271,6.0733592557,7.3279149884,18.1493507184,10.5454887618,9.81535852789,10.1264004576,9.71735362463,7.74453718247,5.4412092291,17.3906365938,12.5910959556,8.04645613125,7.50800393152,0.738448348448,0.573627948426,0.723980131716,2.51664941582,1.04516549255,0.966088703815,0.952773234304,0.927019154257,0.745205478035,0.499025884114,2.46740265972,0.12538436862,0.759060713016,0.69560695281,0.0642729362797,0.0645883733912,0.0721492300595,0.112236277565,0.0953814233908,0.090930146437,0.0922759995458,0.0901192954127,0.0845318131215,0.0799618382445,0.111478937143,0.00493369804159,0.081932128839,0.0849875046318,2,200,0.428571428571,0.428571428571,0.428571428571,0.428571428571,2.14285714286,1,1,24.5714285714,5.42857142857,5.71428571429,5.57142857143,5.57142857143,4.14285714286,2.57142857143,22.4285714286,25.5714285714,3.85714285714,4,0.714285714286,0.714285714286,0.714285714286,0.428571428571,0.428571428571,0.428571428571,0.428571428571,0.428571428571,0.285714285714,0.285714285714,0.285714285714,0.571428571429,0.285714285714,0.285714285714,,,,,,,,,,,,,,,197.857142857,199,199,175.428571429,194.571428571,194.285714286,194.428571429,194.428571429,195.857142857,197.428571429,177.571428571,174.428571429,196.142857143,196,197.857142857,199,199,175.428571429,194.571428571,194.285714286,194.428571429,194.428571429,195.857142857,197.428571429,177.571428571,174.428571429,196.142857143,196,197.857142857,199,199,175.428571429,194.571428571,194.285714286,194.428571429,194.428571429,195.857142857,197.428571429,177.571428571,174.428571429,196.142857143,196,197.857142857,199,199,175.428571429,194.571428571,194.285714286,194.428571429,194.428571429,195.857142857,197.428571429,177.571428571,174.428571429,196.142857143,196,197.857142857,199,199,175.428571429,194.571428571,194.285714286,194.428571429,194.428571429,195.857142857,197.428571429,177.571428571,174.428571429,196.142857143,196,100,100,100
19,,,,,,,,,,,,,,,0.0128571428571,0.00428571428571,0.00428571428571,0.182857142857,0.0885714285714,0.09,0.0871428571429,0.0871428571429,0.0757142857143,0.04,0.18,0.207142857143,0.0757142857143,0.0771428571429,0.00142857142857,0.00142857142857,0.00142857142857,0.00428571428571,0.00285714285714,0.00285714285714,0.00285714285714,0.00142857142857,0.00285714285714,0.00142857142857,0.00285714285714,0.00571428571429,0.00142857142857,0.00142857142857,1.58583733287,1.12999375098,1.15758830051,11.4190018783,5.67814042149,5.94960582125,5.55253818223,5.46173999879,4.95158889291,2.75082479718,10.8497582318,11.7334287499,4.66576208513,4.72391888258,1.25930033466,1.06301164198,1.07591277551,3.37920136694,2.38288489472,2.43918138342,2.35638243548,2.33703658482,2.22521659461,1.65856106224,3.29389711918,3.42540928209,2.16003751938,2.17345781707,0.933569289655,0.918846812732,0.933741942294,1.43591748411,1.05200373101,1.14313108539,1.02593283515,1.01644900031,1.01144325809,0.824254951912,1.30648424747,1.04430436512,0.899232577249,0.891822546254,0.642857142857,0.214285714286,0.214285714286,9.14285714286,4.42857142857,4.5,4.35714285714,4.35714285714,3.78571428571,2,9,10.3571428571,3.78571428571,3.85714285714,0.0714285714286,0.0714285714286,0.0714285714286,0.214285714286,0.142857142857,0.142857142857,0.142857142857,0.0714285714286,0.142857142857,0.0714285714286,0.142857142857,0.285714285714,0.0714285714286,0.0714285714286,0.263708617739,0.28747702976,0.271168238278,0.422230576971,0.313689511859,0.323112509415,0.323838073783,0.314347390506,0.318558387954,0.259225932028,0.431422666565,0.510367256663,0.313691940463,0.303008724436,6.58307451891,5.70286761005,6.82387763487,17.732724176,9.7012473404,9.41605643841,10.6101053613,9.76522700586,7.70833108771,4.92815839769,16.9570040711,9.04538498486,7.83672263299,7.24729285261,0.574036621228,0.52797475776,0.602444283251,1.80844012272,0.935740940088,0.900486449344,0.967546725128,0.920990765822,0.721325794569,0.478759783773,1.69335727317,0.126789943042,0.713856051528,0.698084429123,0.0612179511807,0.0607644872197,0.0686762343642,0.0794930274697,0.0730389146737,0.0696898525136,0.0885086653737,0.0728761164827,0.0446628448721,0.0313857591593,0.0582108192932,0.00496186945416,0.0711175818662,0.0428670212519,2.14285714286,214.285714286,0.142857142857,0.142857142857,0.142857142857,0.142857142857,1.28571428571,0.428571428571,0.428571428571,18.2857142857,8.85714285714,9,8.71428571429,8.71428571429,7.57142857143,4,18,20.7142857143,7.57142857143,7.71428571429,0.142857142857,0.142857142857,0.142857142857,0.428571428571,0.285714285714,0.285714285714,0.285714285714,0.142857142857,0.285714285714,0.142857142857,0.285714285714,0.571428571429,0.142857142857,0.142857142857,,,,,,,,,,,,,,,213,213.857142857,213.857142857,196,205.428571429,205.285714286,205.571428571,205.571428571,206.714285714,210.285714286,196.285714286,193.571428571,206.714285714,206.571428571,213,213.857142857,213.857142857,196,205.428571429,205.285714286,205.571428571,205.571428571,206.714285714,210.285714286,196.285714286,193.571428571,206.714285714,206.571428571,213,213.857142857,213.857142857,196,205.428571429,205.285714286,205.571428571,205.571428571,206.714285714,210.285714286,196.285714286,193.571428571,206.714285714,206.571428571,213,213.857142857,213.857142857,196,205.428571429,205.285714286,205.571428571,205.571428571,206.714285714,210.285714286,196.285714286,193.571428571,206.714285714,206.571428571,213,213.857142857,213.857142857,196,205.428571429,205.285714286,205.571428571,205.571428571,206.714285714,210.285714286,196.285714286,193.571428571,206.714285714,206.571428571,100,100,100
20,,,,,,,,,,,,,,,0.0614285714286,0.0614285714286,0.0614285714286,0.275714285714,0.0785714285714,0.0785714285714,0.0771428571429,0.0771428571429,0.07,0.0585714285714,0.23,0.32,0.0671428571429,0.0671428571429,0,0,0,0.00142857142857,0,0,0,0,0,0,0.00142857142857,0.00571428571429,0,0,4.06637041592,4.03168667296,4.05693830982,16.8981896603,5.39438715546,5.65953352066,5.2602560016,5.17558854518,4.87194231489,3.79570988926,13.9792984376,17.9616152294,4.43459031128,4.42316520106,2.01652434052,2.00790604187,2.01418427901,4.11074076783,2.32258200188,2.37897741071,2.29352479856,2.27499198794,2.20724767865,1.94825816802,3.73889000074,4.23811458427,2.105846697,2.10313223575,0.997467716014,0.97992760015,0.992728431342,1.74385974298,1.21070877047,1.3156603255,1.18453076974,1.14823590261,1.171299413,0.931202695812,1.55173124806,1.29456592867,1.03800166384,1.03248358046,3.07142857143,3.07142857143,3.07142857143,13.7857142857,3.92857142857,3.92857142857,3.85714285714,3.85714285714,3.5,2.92857142857,11.5,16,3.35714285714,3.35714285714,0,0,0,0.0714285714286,0,0,0,0,0,0,0.0714285714286,0.285714285714,0,0,0.268110700237,0.291377888587,0.272612362493,0.443231824296,0.316579570042,0.326400060209,0.328774737091,0.320457957134,0.320222414255,0.258820626558,0.444977568859,0.549935873746,0.316003329256,0.301111641331,5.29877140426,5.410192543,5.80565823396,17.8457625937,8.83324463317,8.37519506072,8.88813165199,8.67794828631,7.30913509693,4.73206580375,17.7453807879,15.3526447741,7.21110522205,7.1865272586,0.874161534495,0.858075952003,0.92314199078,2.45715386736,1.19238395213,1.18780375737,1.21829301241,1.19103130693,1.09329101787,0.85041185333,2.40876159754,0.113494839506,1.04015943122,1.06216005849,0.0638707734272,0.061942949115,0.0655326440598,0.0978516804377,0.0849419936977,0.0812354122641,0.0961216045831,0.080712987961,0.0558473067611,0.0282548672312,0.0672150475474,0.00342780690978,0.0511329010712,0.0510354161885,2.71428571429,271.428571429,0.285714285714,0.285714285714,0.571428571429,0.571428571429,6.14285714286,6.14285714286,6.14285714286,27.5714285714,7.85714285714,7.85714285714,7.71428571429,7.71428571429,7,5.85714285714,23,32,6.71428571429,6.71428571429,0,0,0,0.142857142857,0,0,0,0,0,0,0.142857142857,0.571428571429,0,0,,,,,,,,,,,,,,,265.285714286,265.285714286,265.285714286,243.857142857,263.571428571,263.571428571,263.714285714,263.714285714,264.428571429,265.571428571,248.428571429,239.428571429,264.714285714,264.714285714,265.285714286,265.285714286,265.285714286,243.857142857,263.571428571,263.571428571,263.714285714,263.714285714,264.428571429,265.571428571,248.428571429,239.428571429,264.714285714,264.714285714,265.285714286,265.285714286,265.285714286,243.857142857,263.571428571,263.571428571,263.714285714,263.714285714,264.428571429,265.571428571,248.428571429,239.428571429,264.714285714,264.714285714,265.285714286,265.285714286,265.285714286,243.857142857,263.571428571,263.571428571,263.714285714,263.714285714,264.428571429,265.571428571,248.428571429,239.428571429,264.714285714,264.714285714,265.285714286,265.285714286,265.285714286,243.857142857,263.571428571,263.571428571,263.714285714,263.714285714,264.428571429,265.571428571,248.428571429,239.428571429,264.714285714,264.714285714,100,100,100
21,,,,,,,,,,,,,,,0.0228571428571,0.0228571428571,0.0228571428571,0.0657142857143,0.0328571428571,0.0328571428571,0.0285714285714,0.03,0.0171428571429,0.0142857142857,0.0542857142857,0.0757142857143,0.0171428571429,0.0157142857143,0,0,0,0.00714285714286,0.00428571428571,0.00428571428571,0.00142857142857,0.00142857142857,0.00142857142857,0,0.00142857142857,0.00571428571429,0,0,2.14594928704,2.10010500668,2.13861624364,7.833993817,3.44673875969,3.85620203373,3.01887921201,3.03066596785,2.32403361552,1.5148586029,5.65029898506,5.9756132722,1.86400685572,1.78621581983,1.46490589699,1.44917390491,1.46240084916,2.79892726183,1.85653945816,1.9637214756,1.73749221926,1.74088080231,1.52447814531,1.23079592252,2.37703575595,2.44450675438,1.365286364,1.33649385327,1.00154487877,0.978390445491,0.997877297457,2.04722658105,1.26079177605,1.41388089194,1.23242817722,1.20798898853,1.18129682424,0.894747388156,1.69250840451,1.37992199083,1.0034261301,1.00025073562,1.14285714286,1.14285714286,1.14285714286,3.28571428571,1.64285714286,1.64285714286,1.42857142857,1.5,0.857142857143,0.714285714286,2.71428571429,3.78571428571,0.857142857143,0.785714285714,0,0,0,0.357142857143,0.214285714286,0.214285714286,0.0714285714286,0.0714285714286,0.0714285714286,0,0.0714285714286,0.285714285714,0,0,0.270282417485,0.294159676487,0.274030036022,0.459795293606,0.318090706634,0.328769009634,0.330465042238,0.316296734248,0.31258496125,0.252040310507,0.441996997817,0.539222204007,0.308553632899,0.292149316935,5.16292147744,4.94320190696,5.96034361471,17.0796904913,8.22825684102,8.06333576945,8.91159569158,8.39473121979,6.89197545583,4.02967566472,16.7473570098,6.2571260406,6.59462378304,6.61526556069,0.680673116129,0.672480039062,0.701298430462,1.51486079169,0.835108087246,0.846828630364,0.871986258529,0.828972331043,0.67444535627,0.49694817757,1.35903408337,0.160668728955,0.628076720756,0.632878561903,0.0696133072115,0.0646942134358,0.0716771957991,0.139482579301,0.0967850076145,0.0881838333851,0.0996895460306,0.102128807069,0.0572414404909,0.0303632898101,0.11849212473,0.006302536539,0.0482481620142,0.0617111563071,2.71428571429,271.428571429,0,0,0,0,2.28571428571,2.28571428571,2.28571428571,6.57142857143,3.28571428571,3.28571428571,2.85714285714,3,1.71428571429,1.42857142857,5.42857142857,7.57142857143,1.71428571429,1.57142857143,0,0,0,0.714285714286,0.428571428571,0.428571428571,0.142857142857,0.142857142857,0.142857142857,0,0.142857142857,0.571428571429,0,0,,,,,,,,,,,,,,,269.142857143,269.142857143,269.142857143,264.857142857,268.142857143,268.142857143,268.571428571,268.428571429,269.714285714,270,266,263.857142857,269.714285714,269.857142857,269.142857143,269.142857143,269.142857143,264.857142857,268.142857143,268.142857143,268.571428571,268.428571429,269.714285714,270,266,263.857142857,269.714285714,269.857142857,269.142857143,269.142857143,269.142857143,264.857142857,268.142857143,268.142857143,268.571428571,268.428571429,269.714285714,270,266,263.857142857,269.714285714,269.857142857,269.142857143,269.142857143,269.142857143,264.857142857,268.142857143,268.142857143,268.571428571,268.428571429,269.714285714,270,266,263.857142857,269.714285714,269.857142857,269.142857143,269.142857143,269.142857143,264.857142857,268.142857143,268.142857143,268.571428571,268.428571429,269.714285714,270,266,263.857142857,269.714285714,269.857142857,100,100,100
22,,,,,,,,,,,,,,,0.00571428571429,0.00571428571429,0.00571428571429,0.101428571429,0.0242857142857,0.02,0.0171428571429,0.0185714285714,0.0142857142857,0.00285714285714,0.0928571428571,0.0942857142857,0.0114285714286,0.0142857142857,0.00142857142857,0,0,0.0142857142857,0.0128571428571,0.0142857142857,0.01,0.00428571428571,0.0142857142857,0,0.0114285714286,0.00428571428571,0.00142857142857,0,1.38169828505,1.25389071406,1.29372181212,9.87670103084,3.28496136867,3.54344408163,2.74198966624,2.41963652628,2.8508002837,0.996323926354,8.48505466427,6.70964165204,1.64834428825,1.7138099766,1.17545662831,1.11977261713,1.13741892551,3.14272191434,1.81244623884,1.88240380408,1.65589542733,1.55551808935,1.68843130855,0.998160270875,2.91291171584,2.59029759913,1.28387861118,1.30912565348,1.01220325424,0.98395956642,1.00399578007,2.02261878394,1.19491360003,1.35246381369,1.17679514322,1.12994662857,1.19257236893,0.923832659899,1.80852673466,1.33456742935,1.00273981939,0.99976210286,0.285714285714,0.285714285714,0.285714285714,5.07142857143,1.21428571429,1,0.857142857143,0.928571428571,0.714285714286,0.142857142857,4.64285714286,4.71428571429,0.571428571429,0.714285714286,0.0714285714286,0,0,0.714285714286,0.642857142857,0.714285714286,0.5,0.214285714286,0.714285714286,0,0.571428571429,0.214285714286,0.0714285714286,0,0.260120629667,0.279225530025,0.262031564022,0.437670301422,0.294470084713,0.307758532488,0.307180093135,0.297483783959,0.289409824784,0.239740860135,0.413159540366,0.502468840364,0.285922347743,0.269091365113,5.21851183823,5.13280860039,5.64463805769,16.046971697,7.71611422738,7.74125672058,7.94377602744,7.64805146623,6.42531205798,4.49091194501,14.5433666752,5.62380719842,6.19753225867,5.84311069113,0.506067906148,0.533790730993,0.551190563535,1.3404121249,0.712695857376,0.678729805579,0.720950229792,0.689353612019,0.580751048773,0.418561716678,1.29608980269,0.106773970887,0.545787889346,0.557773775385,0.0509295315705,0.0486005199337,0.0582195560508,0.119747042743,0.0720762856346,0.0722689919171,0.0886430790307,0.0711263522265,0.0573298154719,0.040099322855,0.111353440843,0.00421378309261,0.0562828279089,0.0586215054253,2.71428571429,271.428571429,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.571428571429,0.571428571429,0.571428571429,10.1428571429,2.42857142857,2,1.71428571429,1.85714285714,1.42857142857,0.285714285714,9.28571428571,9.42857142857,1.14285714286,1.42857142857,0.142857142857,0,0,1.42857142857,1.28571428571,1.42857142857,1,0.428571428571,1.42857142857,0,1.14285714286,0.428571428571,0.142857142857,0,,,,,,,,,,,,,,,270.857142857,270.857142857,270.857142857,261.285714286,269,269.428571429,269.714285714,269.571428571,270,271.142857143,262.142857143,262,270.285714286,270,270.857142857,270.857142857,270.857142857,261.285714286,269,269.428571429,269.714285714,269.571428571,270,271.142857143,262.142857143,262,270.285714286,270,270.857142857,270.857142857,270.857142857,261.285714286,269,269.428571429,269.714285714,269.571428571,270,271.142857143,262.142857143,262,270.285714286,270,270.857142857,270.857142857,270.857142857,261.285714286,269,269.428571429,269.714285714,269.571428571,270,271.142857143,262.142857143,262,270.285714286,270,270.857142857,270.857142857,270.857142857,261.285714286,269,269.428571429,269.714285714,269.571428571,270,271.142857143,262.142857143,262,270.285714286,270,100,100,100
23,,,,,,,,,,,,,,,0,0,0,0.04,0.0114285714286,0.01,0.00714285714286,0.01,0.00857142857143,0.00142857142857,0.0371428571429,0.0371428571429,0.0114285714286,0.01,0,0,0,0.00428571428571,0.00571428571429,0.00571428571429,0.00142857142857,0.00142857142857,0.00285714285714,0,0.00285714285714,0.00285714285714,0,0,1.01779120669,0.950802740025,1.00827491275,5.9132661668,2.45531210387,2.78289115491,1.94296723597,2.03308166057,1.94289381746,0.837290718712,4.87526868446,3.7067705625,1.48630366804,1.42758659605,1.00885638556,0.97509114447,1.00412893233,2.43172082419,1.56694355478,1.6681999745,1.39390359637,1.42586172561,1.39387726054,0.91503591116,2.20800106079,1.92529752571,1.21914054483,1.1948165533,1.00885638556,0.97509114447,1.00412893233,1.92327336916,1.26418718817,1.41321508243,1.23060790157,1.20898845699,1.17109574589,0.875135502242,1.69566172466,1.30643429322,0.956491033209,0.963112971592,0,0,0,2,0.571428571429,0.5,0.357142857143,0.5,0.428571428571,0.0714285714286,1.85714285714,1.85714285714,0.571428571429,0.5,0,0,0,0.214285714286,0.285714285714,0.285714285714,0.0714285714286,0.0714285714286,0.142857142857,0,0.142857142857,0.142857142857,0,0,0.253742638031,0.273065450054,0.255779539418,0.429763889343,0.287358473815,0.302142973703,0.301436214767,0.288180279713,0.276235022941,0.22698488635,0.399926574644,0.476676758648,0.273579827205,0.255803145093,4.90316739834,4.76619659779,5.40817334296,14.2108682653,6.94114841824,6.97044873714,6.94630313237,6.75670173882,6.38087314398,5.3867058952,13.5537977024,3.3478853927,5.73398082903,5.72522319804,0.44511747298,0.411777752371,0.449477133869,1.11128522144,0.554686962654,0.561096252342,0.569655120547,0.560662785803,0.525261168914,0.399613259759,1.03516958406,0.121831092414,0.491457999147,0.473846545683,0.0667677030644,0.0639033920165,0.0725559488877,0.165913130629,0.0838584429124,0.0842360982869,0.0954293138422,0.0827072667761,0.0583524291896,0.0395440646388,0.133555739499,0.00280881867352,0.0513008407492,0.0463132029371,2.71428571429,271.428571429,0,0,0,0,0,0,0,4,1.14285714286,1,0.714285714286,1,0.857142857143,0.142857142857,3.71428571429,3.71428571429,1.14285714286,1,0,0,0,0.428571428571,0.571428571429,0.571428571429,0.142857142857,0.142857142857,0.285714285714,0,0.285714285714,0.285714285714,0,0,,,,,,,,,,,,,,,271.428571429,271.428571429,271.428571429,267.428571429,270.285714286,270.428571429,270.714285714,270.428571429,270.571428571,271.285714286,267.714285714,267.714285714,270.285714286,270.428571429,271.428571429,271.428571429,271.428571429,267.428571429,270.285714286,270.428571429,270.714285714,270.428571429,270.571428571,271.285714286,267.714285714,267.714285714,270.285714286,270.428571429,271.428571429,271.428571429,271.428571429,267.428571429,270.285714286,270.428571429,270.714285714,270.428571429,270.571428571,271.285714286,267.714285714,267.714285714,270.285714286,270.428571429,271.428571429,271.428571429,271.428571429,267.428571429,270.285714286,270.428571429,270.714285714,270.428571429,270.571428571,271.285714286,267.714285714,267.714285714,270.285714286,270.428571429,271.428571429,271.428571429,271.428571429,267.428571429,270.285714286,270.428571429,270.714285714,270.428571429,270.571428571,271.285714286,267.714285714,267.714285714,270.285714286,270.428571429,100,100,100
24,,,,,,,,,,,,,,,0,0,0,0.0128571428571,0.00142857142857,0.00142857142857,0.00285714285714,0,0.00428571428571,0,0.01,0.00571428571429,0.00428571428571,0.00285714285714,0.00571428571429,0.00285714285714,0.00571428571429,0.00714285714286,0.00714285714286,0.01,0.00428571428571,0.00285714285714,0.00428571428571,0.00428571428571,0.00142857142857,0.00285714285714,0,0,1.20045875534,1.0003765548,1.20090167468,4.11810286939,1.81952200014,2.28958662333,1.59701010202,1.38286701902,1.62923172469,0.889513223248,3.03909900275,2.00497236852,0.955736238539,0.920238608685,1.09565448721,1.00018825968,1.09585659403,2.02931093463,1.34889658615,1.51313800538,1.26372865047,1.17595366364,1.27641361819,0.943140086757,1.74330117959,1.4159704688,0.977617634118,0.959290679974,0.956422746292,0.926023440279,0.95665426825,1.76581507225,1.1793856755,1.31078528062,1.11349326216,1.11355730709,1.09574645613,0.821722282138,1.57088205519,1.25554806357,0.861075214051,0.881692387303,0,0,0,0.642857142857,0.0714285714286,0.0714285714286,0.142857142857,0,0.214285714286,0,0.5,0.285714285714,0.214285714286,0.142857142857,0.285714285714,0.142857142857,0.285714285714,0.357142857143,0.357142857143,0.5,0.214285714286,0.142857142857,0.214285714286,0.214285714286,0.0714285714286,0.142857142857,0,0,0.246385143906,0.265088687591,0.248388255617,0.415273877564,0.279530705973,0.294051936567,0.290896388669,0.280798271833,0.264308776205,0.215631400206,0.386784702766,0.450601040801,0.261497361545,0.243399479895,4.82070913224,4.62030088176,4.8415195236,12.6238617068,6.58847920814,6.64359319003,7.17572891022,6.72064678545,5.9341161524,4.41838023343,11.5013087999,1.87673635619,5.58228580194,5.46243341361,0.419342669261,0.409443204775,0.436340931726,1.07175855479,0.602819880224,0.616537172653,0.616416294595,0.607929336672,0.452760026407,0.336836899514,0.889246742336,0.134610815733,0.433317175135,0.407635707746,0.0414873645442,0.0394985758688,0.042075456698,0.106749643693,0.0536389205747,0.0576044698652,0.057480958643,0.0535090114243,0.0464942981342,0.0329517091517,0.0952107272426,0.00532743090862,0.0415843531854,0.0412203373048,2.71428571429,271.428571429,0,0,0,0,0,0,0,1.28571428571,0.142857142857,0.142857142857,0.285714285714,0,0.428571428571,0,1,0.571428571429,0.428571428571,0.285714285714,0.571428571429,0.285714285714,0.571428571429,0.714285714286,0.714285714286,1,0.428571428571,0.285714285714,0.428571428571,0.428571428571,0.142857142857,0.285714285714,0,0,,,,,,,,,,,,,,,271.428571429,271.428571429,271.428571429,270.142857143,271.285714286,271.285714286,271.142857143,271.428571429,271,271.428571429,270.428571429,270.857142857,271,271.142857143,271.428571429,271.428571429,271.428571429,270.142857143,271.285714286,271.285714286,271.142857143,271.428571429,271,271.428571429,270.428571429,270.857142857,271,271.142857143,271.428571429,271.428571429,271.428571429,270.142857143,271.285714286,271.285714286,271.142857143,271.428571429,271,271.428571429,270.428571429,270.857142857,271,271.142857143,271.428571429,271.428571429,271.428571429,270.142857143,271.285714286,271.285714286,271.142857143,271.428571429,271,271.428571429,270.428571429,270.857142857,271,271.142857143,271.428571429,271.428571429,271.428571429,270.142857143,271.285714286,271.285714286,271.142857143,271.428571429,271,271.428571429,270.428571429,270.857142857,271,271.142857143,100,100,100
25,,,,,,,,,,,,,,,0.0442857142857,0.0442857142857,0.0442857142857,0.152857142857,0.05,0.0528571428571,0.05,0.0485714285714,0.0385714285714,0.0357142857143,0.138571428571,0.174285714286,0.0371428571429,0.0371428571429,0,0,0,0.00285714285714,0.00571428571429,0.00714285714286,0,0.00142857142857,0.00142857142857,0,0,0.00571428571429,0,0,3.27183532932,3.19229046301,3.27952745882,11.0275778332,4.42553579713,4.96687601022,3.91448904768,3.91490749586,3.40892277793,2.63359153379,9.67970852482,10.8798287858,2.79306101737,2.81102053479,1.80882153053,1.78669820143,1.81094656432,3.3207797026,2.10369574728,2.22864892036,1.97850677221,1.97861251787,1.84632683399,1.62283441355,3.11122299503,3.29845854693,1.67124534924,1.6766098338,1.02837231343,0.988941226122,1.03210549099,1.80051757766,1.28055515751,1.40245356794,1.18932293667,1.18949884231,1.18698052972,0.920802502211,1.65865520716,1.37106848326,0.967428633144,0.976666615405,2.21428571429,2.21428571429,2.21428571429,7.64285714286,2.5,2.64285714286,2.5,2.42857142857,1.92857142857,1.78571428571,6.92857142857,8.71428571429,1.85714285714,1.85714285714,0,0,0,0.142857142857,0.285714285714,0.357142857143,0,0.0714285714286,0.0714285714286,0,0,0.285714285714,0,0,0.258888609891,0.277359832145,0.26061651006,0.436812357433,0.306748768393,0.308511880624,0.305226195349,0.294994319762,0.28080032066,0.233927119792,0.424503611253,0.500205940596,0.278933908859,0.260741600265,9.91895754703,9.83187302117,9.90856306655,17.6518721294,12.1843912302,12.0038237395,12.4932207774,12.2429607,11.5542291341,9.56944722255,16.8309153284,8.57098499574,11.4927342024,11.1945374586,0.864766869545,0.85410475866,0.870565413588,1.72146463447,1.02476701855,1.03761469973,1.04717210482,1.05992372134,0.960676217145,0.806477106675,1.71088135855,0.137539443151,0.917057849219,0.911847562701,0.029655847964,0.0275154898256,0.0294274209637,0.0873908646124,0.0486212318564,0.0408878112118,0.0609067814357,0.0569291262831,0.0520744918246,0.0319243050706,0.088287750607,0.00521266535675,0.0377425026347,0.0485950104874,3.14285714286,314.285714286,0.285714285714,0.285714285714,0.428571428571,0.428571428571,4.42857142857,4.42857142857,4.42857142857,15.2857142857,5,5.28571428571,5,4.85714285714,3.85714285714,3.57142857143,13.8571428571,17.4285714286,3.71428571429,3.71428571429,0,0,0,0.285714285714,0.571428571429,0.714285714286,0,0.142857142857,0.142857142857,0,0,0.571428571429,0,0,,,,,,,,,,,,,,,309.857142857,309.857142857,309.857142857,299,309.285714286,309,309.285714286,309.428571429,310.428571429,310.714285714,300.428571429,296.857142857,310.571428571,310.571428571,309.857142857,309.857142857,309.857142857,299,309.285714286,309,309.285714286,309.428571429,310.428571429,310.714285714,300.428571429,296.857142857,310.571428571,310.571428571,309.857142857,309.857142857,309.857142857,299,309.285714286,309,309.285714286,309.428571429,310.428571429,310.714285714,300.428571429,296.857142857,310.571428571,310.571428571,309.857142857,309.857142857,309.857142857,299,309.285714286,309,309.285714286,309.428571429,310.428571429,310.714285714,300.428571429,296.857142857,310.571428571,310.571428571,309.857142857,309.857142857,309.857142857,299,309.285714286,309,309.285714286,309.428571429,310.428571429,310.714285714,300.428571429,296.857142857,310.571428571,310.571428571,100,100,100
26,,,,,,,,,,,,,,,0.0214285714286,0.0185714285714,0.0185714285714,0.235714285714,0.0685714285714,0.0685714285714,0.0642857142857,0.0685714285714,0.0528571428571,0.0228571428571,0.212857142857,0.238571428571,0.0514285714286,0.05,0,0,0,0.00714285714286,0.00142857142857,0.00428571428571,0.00142857142857,0,0.00142857142857,0,0.00142857142857,0.00857142857143,0,0,2.5640674858,2.31831720917,2.42431747755,16.1401723229,5.55425715858,6.09927801778,5.22416620515,5.23302263061,4.48881551072,2.25203155123,13.8763412212,14.5779025931,3.85912053414,3.75336577289,1.60127058482,1.52260211781,1.55702199007,4.017483332,2.35674715627,2.46967164169,2.28564349914,2.28758008179,2.11868249408,1.50067703095,3.72509613583,3.81810196211,1.96446443952,1.93736051702,1.22173602483,1.17887479428,1.22300697013,1.99932868235,1.43326799957,1.56729731542,1.39228298827,1.34329862728,1.3321147835,1.05317349396,1.77821694596,1.49022137145,1.13476515752,1.11953819626,1.07142857143,0.928571428571,0.928571428571,11.7857142857,3.42857142857,3.42857142857,3.21428571429,3.42857142857,2.64285714286,1.14285714286,10.6428571429,11.9285714286,2.57142857143,2.5,0,0,0,0.357142857143,0.0714285714286,0.214285714286,0.0714285714286,0,0.0714285714286,0,0.0714285714286,0.428571428571,0,0,0.254488052799,0.273936469509,0.256576354966,0.433192425785,0.297539636482,0.30791020838,0.309321627959,0.296713443495,0.283663135619,0.231221911286,0.433095155943,0.515111039675,0.280688367481,0.264849265948,10.4499165489,10.3754009446,10.4466885269,20.122343275,12.9379828607,13.4754746989,13.1312000261,13.4644233778,12.7036848938,10.4439483918,20.3978579735,7.20611080209,12.6115927825,12.4183611101,0.884999134108,0.878735821158,0.887023393928,1.84472551716,1.13421992843,1.15093262152,1.14493728525,1.1475905968,1.00323813454,0.785799879506,1.72087395546,0.13594230915,0.994832764918,0.991529947291,0.0380345077067,0.0355196289747,0.0374352475814,0.0869578565289,0.0489983608167,0.0454763652635,0.0583478982828,0.0447804590796,0.0497712947404,0.0368364015438,0.101088395815,0.00361326460174,0.0491898707202,0.0470471659738,3.42857142857,342.857142857,0.285714285714,0.285714285714,0.428571428571,0.428571428571,2.14285714286,1.85714285714,1.85714285714,23.5714285714,6.85714285714,6.85714285714,6.42857142857,6.85714285714,5.28571428571,2.28571428571,21.2857142857,23.8571428571,5.14285714286,5,0,0,0,0.714285714286,0.142857142857,0.428571428571,0.142857142857,0,0.142857142857,0,0.142857142857,0.857142857143,0,0,,,,,,,,,,,,,,,340.714285714,341,341,319.285714286,336,336,336.428571429,336,337.571428571,340.571428571,321.571428571,319,337.714285714,337.857142857,340.714285714,341,341,319.285714286,336,336,336.428571429,336,337.571428571,340.571428571,321.571428571,319,337.714285714,337.857142857,340.714285714,341,341,319.285714286,336,336,336.428571429,336,337.571428571,340.571428571,321.571428571,319,337.714285714,337.857142857,340.714285714,341,341,319.285714286,336,336,336.428571429,336,337.571428571,340.571428571,321.571428571,319,337.714285714,337.857142857,340.714285714,341,341,319.285714286,336,336,336.428571429,336,337.571428571,340.571428571,321.571428571,319,337.714285714,337.857142857,100,100,100
27,,,,,,,,,,,,,,,0.00428571428571,0.00428571428571,0.00428571428571,0.204285714286,0.0257142857143,0.0271428571429,0.03,0.0257142857143,0.02,0.00142857142857,0.168571428571,0.232857142857,0.0171428571429,0.0171428571429,0.00285714285714,0.00285714285714,0.00285714285714,0.00428571428571,0.00428571428571,0.00428571428571,0.00285714285714,0.00285714285714,0.00142857142857,0,0,0.00428571428571,0,0,2.03441286911,1.96538836386,2.03657886741,15.1164020363,4.00877206656,4.5804367887,3.76130566671,3.53777174874,3.24410448616,1.41087237993,12.3521342305,14.4056980659,2.38954638074,2.43000512227,1.42632845765,1.40192309484,1.42708754721,3.8879817433,2.00219181563,2.14019550245,1.93940858684,1.88089652792,1.80113977419,1.18780149012,3.51456031824,3.79548390405,1.54581576546,1.55884736978,1.29509459576,1.26816619838,1.29593055766,2.16513985869,1.58391037201,1.73464930671,1.45548910125,1.4523086174,1.47399997108,1.15734342721,1.98079852634,1.59641949649,1.23790287325,1.25413805664,0.214285714286,0.214285714286,0.214285714286,10.2142857143,1.28571428571,1.35714285714,1.5,1.28571428571,1,0.0714285714286,8.42857142857,11.6428571429,0.857142857143,0.857142857143,0.142857142857,0.142857142857,0.142857142857,0.214285714286,0.214285714286,0.214285714286,0.142857142857,0.142857142857,0.0714285714286,0,0,0.214285714286,0,0,0.275590918452,0.29734676771,0.278479186818,0.444106254538,0.319232476382,0.329778944136,0.327649869542,0.315468181391,0.305708162327,0.254611512712,0.450374493161,0.523145678067,0.305307168587,0.288491535223,8.06872648067,8.03556073355,8.1464104539,19.1592485985,11.0553400368,11.5343447773,10.9857479027,11.57250393,10.4463506588,8.31935531452,18.5044929623,8.68959203765,10.2867484423,9.95220824512,0.910037159815,0.893564754586,0.903030362965,2.14911902963,1.12895991139,1.13929366135,1.09503475145,1.1612430246,1.02023158862,0.838664825716,2.15721689374,0.159105993696,1.03140599093,1.01525212594,0.0521279409493,0.0513899655206,0.0524791919274,0.103765420419,0.0725423509225,0.0700581869427,0.0745692250756,0.0729037747114,0.0422680053296,0.0280759543509,0.0771056857358,0.00450563952452,0.0448795572827,0.0413393422176,3.71428571429,371.428571429,0.285714285714,0.285714285714,0.428571428571,0.428571428571,0.428571428571,0.428571428571,0.428571428571,20.4285714286,2.57142857143,2.71428571429,3,2.57142857143,2,0.142857142857,16.8571428571,23.2857142857,1.71428571429,1.71428571429,0.285714285714,0.285714285714,0.285714285714,0.428571428571,0.428571428571,0.428571428571,0.285714285714,0.285714285714,0.142857142857,0,0,0.428571428571,0,0,,,,,,,,,,,,,,,371,371,371,351,368.857142857,368.714285714,368.428571429,368.857142857,369.428571429,371.285714286,354.571428571,348.142857143,369.714285714,369.714285714,371,371,371,351,368.857142857,368.714285714,368.428571429,368.857142857,369.428571429,371.285714286,354.571428571,348.142857143,369.714285714,369.714285714,371,371,371,351,368.857142857,368.714285714,368.428571429,368.857142857,369.428571429,371.285714286,354.571428571,348.142857143,369.714285714,369.714285714,371,371,371,351,368.857142857,368.714285714,368.428571429,368.857142857,369.428571429,371.285714286,354.571428571,348.142857143,369.714285714,369.714285714,371,371,371,351,368.857142857,368.714285714,368.428571429,368.857142857,369.428571429,371.285714286,354.571428571,348.142857143,369.714285714,369.714285714,100,100,100
28,,,,,,,,,,,,,,,0.00428571428571,0.00428571428571,0.00428571428571,0.1,0.0214285714286,0.0185714285714,0.0171428571429,0.0171428571429,0.0185714285714,0.00714285714286,0.0728571428571,0.13,0.0185714285714,0.02,0.00285714285714,0.00285714285714,0.00285714285714,0.00428571428571,0.00571428571429,0.00428571428571,0.00428571428571,0.00428571428571,0.00142857142857,0,0,0.00428571428571,0,0,2.43499299844,2.37337291218,2.42826047123,10.5242126839,4.17095953798,4.49321031638,3.55262297997,3.52463949917,3.76884684506,2.28274479054,8.36439359005,9.39698738189,2.98003562368,3.06258141823,1.56044640999,1.5405755133,1.55828767281,3.24410429609,2.04229271604,2.11971939567,1.88484030623,1.87740232746,1.94135180868,1.51087550464,2.89212613661,3.06545060014,1.72627796825,1.7500232622,1.44147498809,1.41994015896,1.43913780233,2.30432787807,1.67744349557,1.83039699888,1.57518075424,1.56627294165,1.66398522982,1.38766059733,2.17290967304,1.6378954996,1.43229333417,1.43616900755,0.214285714286,0.214285714286,0.214285714286,5,1.07142857143,0.928571428571,0.857142857143,0.857142857143,0.928571428571,0.357142857143,3.64285714286,6.5,0.928571428571,1,0.142857142857,0.142857142857,0.142857142857,0.214285714286,0.285714285714,0.214285714286,0.214285714286,0.214285714286,0.0714285714286,0,0,0.214285714286,0,0,0.292905709956,0.317360996754,0.296391644588,0.470694870534,0.336070939051,0.348525032933,0.347158018906,0.329264846256,0.327963787686,0.272725238211,0.474270448711,0.506758049931,0.324130093443,0.304535965526,8.21548683161,8.09942184011,8.24900086102,18.3700760204,11.2677039887,11.6653025427,10.7811667924,11.495093685,9.84437708142,7.50415864867,17.7682248763,7.39236310639,8.84871576432,8.96093179229,0.802685983163,0.785429634312,0.799719250157,1.7514906077,0.950323664026,0.985152360251,0.961015880538,0.968366434981,0.808175453185,0.697745421636,1.66069668671,0.156169054395,0.770748549023,0.765542502314,0.0576835771788,0.056125073106,0.0582213126386,0.0997027538295,0.0659388960398,0.0711243717012,0.0882267660357,0.0855428134552,0.0735696036394,0.051399061569,0.107326798869,0.00528054285705,0.0648095894282,0.0637814728445,3.85714285714,385.714285714,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.428571428571,0.428571428571,0.428571428571,10,2.14285714286,1.85714285714,1.71428571429,1.71428571429,1.85714285714,0.714285714286,7.28571428571,13,1.85714285714,2,0.285714285714,0.285714285714,0.285714285714,0.428571428571,0.571428571429,0.428571428571,0.428571428571,0.428571428571,0.142857142857,0,0,0.428571428571,0,0,,,,,,,,,,,,,,,385.285714286,385.285714286,385.285714286,375.714285714,383.571428571,383.857142857,384,384,383.857142857,385,378.428571429,372.714285714,383.857142857,383.714285714,385.285714286,385.285714286,385.285714286,375.714285714,383.571428571,383.857142857,384,384,383.857142857,385,378.428571429,372.714285714,383.857142857,383.714285714,385.285714286,385.285714286,385.285714286,375.714285714,383.571428571,383.857142857,384,384,383.857142857,385,378.428571429,372.714285714,383.857142857,383.714285714,385.285714286,385.285714286,385.285714286,375.714285714,383.571428571,383.857142857,384,384,383.857142857,385,378.428571429,372.714285714,383.857142857,383.714285714,385.285714286,385.285714286,385.285714286,375.714285714,383.571428571,383.857142857,384,384,383.857142857,385,378.428571429,372.714285714,383.857142857,383.714285714,100,100,100
29,,,,,,,,,,,,,,,0.00714285714286,0.00714285714286,0.00714285714286,0.0328571428571,0.02,0.0157142857143,0.0142857142857,0.0142857142857,0.0142857142857,0.00571428571429,0.0242857142857,0.03,0.0114285714286,0.0128571428571,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00285714285714,0.00285714285714,0.00142857142857,0.00142857142857,0,0,0.00142857142857,0,0,1.99745677587,1.92118172528,1.99164551292,6.97448895545,3.36392017357,3.92142879212,2.80791332201,2.74044105396,3.09828103975,1.72183923992,5.35443521473,4.05381178772,2.15660716895,2.22858475656,1.41331411083,1.38606699884,1.41125671404,2.64092577621,1.83409928127,1.98025977895,1.67568294197,1.65542775559,1.76019346657,1.31218872115,2.31396525789,2.01340800329,1.46853912748,1.49284451855,1.25255153479,1.22172431289,1.25022961265,2.29351329649,1.51409761975,1.72998767728,1.39669984781,1.39811543452,1.52071258101,1.1983843099,2.03473573234,1.57555806503,1.25903875934,1.25925677036,0.357142857143,0.357142857143,0.357142857143,1.64285714286,1,0.785714285714,0.714285714286,0.714285714286,0.714285714286,0.285714285714,1.21428571429,1.5,0.571428571429,0.642857142857,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.142857142857,0.142857142857,0.0714285714286,0.0714285714286,0,0,0.0714285714286,0,0,0.289465022711,0.312015863542,0.293208095309,0.470381601803,0.334024446482,0.345488423159,0.341615879108,0.327248784879,0.308357882998,0.256937613332,0.466383970411,0.48283042168,0.306205888637,0.288646111122,9.51849725352,9.45007826925,9.96530148117,18.5624029827,11.5611717628,12.1134297952,11.6275679105,12.6778723372,10.6223753425,8.8656419424,18.0571924453,3.88984492514,10.2599720029,10.3374127793,0.789993319771,0.775013903616,0.785972985209,1.45734710372,0.921447826892,0.986123019316,0.924497425998,1.00504047431,0.875514721581,0.707238182046,1.41490573034,0.136821337,0.857140107648,0.829409599565,0.0637862110801,0.0614698113883,0.062979631693,0.148743943171,0.0906962944376,0.10357758061,0.0850072332619,0.0899258045257,0.098286999217,0.0725545648481,0.146777003663,0.0060013887896,0.0883543979765,0.0969198981767,3.71428571429,371.428571429,0,0,0,0,0.714285714286,0.714285714286,0.714285714286,3.28571428571,2,1.57142857143,1.42857142857,1.42857142857,1.42857142857,0.571428571429,2.42857142857,3,1.14285714286,1.28571428571,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0,0,0.142857142857,0,0,,,,,,,,,,,,,,,370.714285714,370.714285714,370.714285714,368.142857143,369.428571429,369.857142857,370,370,370,370.857142857,369,368.428571429,370.285714286,370.142857143,370.714285714,370.714285714,370.714285714,368.142857143,369.428571429,369.857142857,370,370,370,370.857142857,369,368.428571429,370.285714286,370.142857143,370.714285714,370.714285714,370.714285714,368.142857143,369.428571429,369.857142857,370,370,370,370.857142857,369,368.428571429,370.285714286,370.142857143,370.714285714,370.714285714,370.714285714,368.142857143,369.428571429,369.857142857,370,370,370,370.857142857,369,368.428571429,370.285714286,370.142857143,370.714285714,370.714285714,370.714285714,368.142857143,369.428571429,369.857142857,370,370,370,370.857142857,369,368.428571429,370.285714286,370.142857143,100,100,100
30,,,,,,,,,,,,,,,0.0542857142857,0.0542857142857,0.0542857142857,0.08,0.0585714285714,0.06,0.0571428571429,0.0571428571429,0.0557142857143,0.0485714285714,0.0742857142857,0.0585714285714,0.0528571428571,0.0514285714286,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0.00142857142857,0,0,0.00428571428571,0,0,4.52438523213,4.42243968599,4.51239954758,9.03253610913,5.48971245732,6.11596289535,4.95270873852,5.10096534003,5.17696204476,3.83236556813,7.60394470701,5.57718251097,4.18760345272,4.14522448072,2.12706023237,2.10295974426,2.12424093445,3.00541779277,2.34301354186,2.47304728935,2.22546820658,2.25853167789,2.27529383702,1.95764286021,2.75752510542,2.3616059178,2.04636347034,2.03598243625,1.31858672313,1.27934569225,1.31403396526,2.22735438081,1.57788226979,1.74485939947,1.4227217964,1.47390430879,1.52309526544,1.1848181884,1.97222184166,1.56023247246,1.24287823614,1.25451022686,2.71428571429,2.71428571429,2.71428571429,4,2.92857142857,3,2.85714285714,2.85714285714,2.78571428571,2.42857142857,3.71428571429,2.92857142857,2.64285714286,2.57142857143,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0.0714285714286,0,0,0.214285714286,0,0,0.280680588068,0.302208252299,0.284762091208,0.453826417737,0.312508001448,0.326066602644,0.321949856261,0.308949245532,0.317539277375,0.272651973334,0.45943002861,0.506593796391,0.312123901381,0.297537617633,10.3672510332,10.1928598963,10.5063906992,17.5794765314,12.1547394972,12.3714236718,11.8490445936,12.5205462375,11.2488294301,9.62099443569,16.9593836262,6.10573087642,11.0083696278,10.8936308585,1.23359750299,1.22215220542,1.2803840237,1.79564319522,1.39486429889,1.44267017053,1.36167403136,1.42452108793,1.26631559896,1.17351314279,1.74317159193,0.145218505406,1.26383675517,1.24653942582,0.0600098362149,0.0571138097525,0.0597270801221,0.131005912605,0.0844236296525,0.0763793298733,0.0770403321259,0.0824503675953,0.086359764214,0.0664471818613,0.146715632673,0.00639954055087,0.0761359560198,0.072877276679,3.85714285714,385.714285714,0,0,0,0,5.42857142857,5.42857142857,5.42857142857,8,5.85714285714,6,5.71428571429,5.71428571429,5.57142857143,4.85714285714,7.42857142857,5.85714285714,5.28571428571,5.14285714286,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0,0,0.428571428571,0,0,,,,,,,,,,,,,,,380.285714286,380.285714286,380.285714286,377.714285714,379.857142857,379.714285714,380,380,380.142857143,380.857142857,378.285714286,379.857142857,380.428571429,380.571428571,380.285714286,380.285714286,380.285714286,377.714285714,379.857142857,379.714285714,380,380,380.142857143,380.857142857,378.285714286,379.857142857,380.428571429,380.571428571,380.285714286,380.285714286,380.285714286,377.714285714,379.857142857,379.714285714,380,380,380.142857143,380.857142857,378.285714286,379.857142857,380.428571429,380.571428571,380.285714286,380.285714286,380.285714286,377.714285714,379.857142857,379.714285714,380,380,380.142857143,380.857142857,378.285714286,379.857142857,380.428571429,380.571428571,380.285714286,380.285714286,380.285714286,377.714285714,379.857142857,379.714285714,380,380,380.142857143,380.857142857,378.285714286,379.857142857,380.428571429,380.571428571,100,100,100
31,,,,,,,,,,,,,,,0.0114285714286,0.0114285714286,0.0114285714286,0.0314285714286,0.0328571428571,0.0285714285714,0.0271428571429,0.0285714285714,0.0214285714286,0.00857142857143,0.0257142857143,0.03,0.0185714285714,0.0171428571429,0,0,0,0.00285714285714,0,0,0,0,0.00285714285714,0,0.00142857142857,0,0,0,2.15277061347,2.04840134215,2.1477490272,6.01209116212,3.91236392843,4.28156149634,3.21158047582,3.34030708621,3.44751505938,1.7959576769,4.97655145032,3.85409458161,2.37144314832,2.35057700054,1.46723229704,1.43122372191,1.4655200535,2.45195659874,1.977969648,2.06919344102,1.79208830023,1.82765070137,1.85674851808,1.34013345488,2.2308185606,1.96318480577,1.53994907329,1.53315915695,1.25751423135,1.21530768562,1.25551601175,2.07311491428,1.50648822948,1.6890796511,1.36177737486,1.38265529241,1.49439932585,1.16935291864,1.90247433443,1.53430589571,1.20119595393,1.22206143192,0.571428571429,0.571428571429,0.571428571429,1.57142857143,1.64285714286,1.42857142857,1.35714285714,1.42857142857,1.07142857143,0.428571428571,1.28571428571,1.5,0.928571428571,0.857142857143,0,0,0,0.142857142857,0,0,0,0,0.142857142857,0,0.0714285714286,0,0,0,0.283837395271,0.30505919264,0.287298082995,0.448884969607,0.310767849141,0.326206665238,0.319891579006,0.304604651717,0.307120489196,0.261330699536,0.447269938887,0.478363277971,0.300348830393,0.284813800722,9.28537436383,9.17461818849,9.55905917278,16.1495011631,11.2519179536,11.3955397247,10.2226189915,11.3153126432,10.0796863948,9.00562168996,15.8655457529,3.53755184941,10.5484781174,10.3557307128,0.945719577097,0.927649515064,0.945954569491,1.43985054304,1.06079510629,1.08098076342,0.98972412895,1.09277606266,0.984588594761,0.890646555635,1.37244556118,0.154842782266,0.98237856144,0.97965764289,0.065128139631,0.0638182323562,0.065140636354,0.131887993247,0.0736129163782,0.0791594962048,0.0823014579746,0.0719713620664,0.0712643778279,0.0575955854887,0.112400107961,0.00554936045644,0.0639925923494,0.0630137498525,3.85714285714,385.714285714,0,0,0,0,1.14285714286,1.14285714286,1.14285714286,3.14285714286,3.28571428571,2.85714285714,2.71428571429,2.85714285714,2.14285714286,0.857142857143,2.57142857143,3,1.85714285714,1.71428571429,0,0,0,0.285714285714,0,0,0,0,0.285714285714,0,0.142857142857,0,0,0,,,,,,,,,,,,,,,384.571428571,384.571428571,384.571428571,382.571428571,382.428571429,382.857142857,383,382.857142857,383.571428571,384.857142857,383.142857143,382.714285714,383.857142857,384,384.571428571,384.571428571,384.571428571,382.571428571,382.428571429,382.857142857,383,382.857142857,383.571428571,384.857142857,383.142857143,382.714285714,383.857142857,384,384.571428571,384.571428571,384.571428571,382.571428571,382.428571429,382.857142857,383,382.857142857,383.571428571,384.857142857,383.142857143,382.714285714,383.857142857,384,384.571428571,384.571428571,384.571428571,382.571428571,382.428571429,382.857142857,383,382.857142857,383.571428571,384.857142857,383.142857143,382.714285714,383.857142857,384,384.571428571,384.571428571,384.571428571,382.571428571,382.428571429,382.857142857,383,382.857142857,383.571428571,384.857142857,383.142857143,382.714285714,383.857142857,384,100,100,100
32,,,,,,,,,,,,,,,0.00571428571429,0.00571428571429,0.00571428571429,0.07,0.0185714285714,0.0142857142857,0.0114285714286,0.0142857142857,0.00857142857143,0.00142857142857,0.0614285714286,0.0742857142857,0.00857142857143,0.00714285714286,0.0257142857143,0.0242857142857,0.0257142857143,0.0557142857143,0.0442857142857,0.0557142857143,0.0271428571429,0.0257142857143,0.0414285714286,0.0242857142857,0.0514285714286,0.00285714285714,0.0185714285714,0.0157142857143,3.33087295157,3.18123172106,3.33182667669,10.456140577,5.65371311375,6.42473728411,3.96097431831,4.09565098013,4.76535833919,2.73795972949,8.94087169157,6.16651815492,2.90615619856,2.7339354233,1.82506793067,1.78360077401,1.8253291968,3.23359561123,2.37775379586,2.53470654793,1.99021966584,2.02377147428,2.1829700729,1.65467813471,2.99012904263,2.48324750174,1.70474520048,1.65346164857,1.3264404925,1.29662319934,1.32679994922,2.04216216086,1.58456807077,1.71018633023,1.42562368448,1.4476363425,1.50511073984,1.20509146697,1.81604365276,1.51966288952,1.2445936451,1.26137951483,0.285714285714,0.285714285714,0.285714285714,3.5,0.928571428571,0.714285714286,0.571428571429,0.714285714286,0.428571428571,0.0714285714286,3.07142857143,3.71428571429,0.428571428571,0.357142857143,1.28571428571,1.21428571429,1.28571428571,2.78571428571,2.21428571429,2.78571428571,1.35714285714,1.28571428571,2.07142857143,1.21428571429,2.57142857143,0.142857142857,0.928571428571,0.785714285714,0.292309378025,0.316842389631,0.295683967867,0.452951995162,0.323123946071,0.340043183579,0.334717243988,0.316407077864,0.301465971052,0.254034985398,0.440164950144,0.472074719055,0.297449066749,0.279638118619,9.58512223698,9.51397518,9.6652510167,17.2710688148,11.6776336904,11.450827093,10.8407941543,12.5301448732,9.67330253176,8.67464414142,17.0873892665,4.24433373176,9.80663554311,10.1812459982,0.865039526405,0.858924417651,0.86992215222,1.53661726625,0.991619242109,1.00458184652,0.963921728205,1.01561914259,0.851808886539,0.734627167104,1.50440717099,0.157809408697,0.923571842502,0.872588672743,0.0513045724808,0.0494140313374,0.0551235953367,0.101338657637,0.059621913089,0.0710682516004,0.059159637813,0.109637340883,0.0654263089662,0.0575754173262,0.114028365738,0.00337856623247,0.0603984246946,0.0687498346882,3.85714285714,385.714285714,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.571428571429,0.571428571429,0.571428571429,7,1.85714285714,1.42857142857,1.14285714286,1.42857142857,0.857142857143,0.142857142857,6.14285714286,7.42857142857,0.857142857143,0.714285714286,2.57142857143,2.42857142857,2.57142857143,5.57142857143,4.42857142857,5.57142857143,2.71428571429,2.57142857143,4.14285714286,2.42857142857,5.14285714286,0.285714285714,1.85714285714,1.57142857143,,,,,,,,,,,,,,,385.142857143,385.142857143,385.142857143,378.714285714,383.857142857,384.285714286,384.571428571,384.285714286,384.857142857,385.571428571,379.571428571,378.285714286,384.857142857,385,385.142857143,385.142857143,385.142857143,378.714285714,383.857142857,384.285714286,384.571428571,384.285714286,384.857142857,385.571428571,379.571428571,378.285714286,384.857142857,385,385.142857143,385.142857143,385.142857143,378.714285714,383.857142857,384.285714286,384.571428571,384.285714286,384.857142857,385.571428571,379.571428571,378.285714286,384.857142857,385,385.142857143,385.142857143,385.142857143,378.714285714,383.857142857,384.285714286,384.571428571,384.285714286,384.857142857,385.571428571,379.571428571,378.285714286,384.857142857,385,385.142857143,385.142857143,385.142857143,378.714285714,383.857142857,384.285714286,384.571428571,384.285714286,384.857142857,385.571428571,379.571428571,378.285714286,384.857142857,385,100,100,100
33,,,,,,,,,,,,,,,0.0157142857143,0.0142857142857,0.0171428571429,0.0614285714286,0.05,0.0428571428571,0.0385714285714,0.0428571428571,0.0271428571429,0.00571428571429,0.05,0.148571428571,0.0142857142857,0.0171428571429,0,0,0,0.00857142857143,0.00857142857143,0.00857142857143,0.00428571428571,0.00428571428571,0.00285714285714,0,0,0.00142857142857,0,0,2.20195407805,2.04648132942,2.2736638933,7.12691143349,5.02026378966,5.0398271827,3.84091623544,4.10399921608,3.35817382836,1.40262123443,5.63205861816,9.62812003424,1.90266776588,2.10947365032,1.48389827079,1.43055280553,1.50786733279,2.66962758329,2.24059451701,2.24495594226,1.9598255625,2.02583296845,1.83253208113,1.18432311234,2.37319586595,3.1029212098,1.37937223616,1.4524027163,1.19005873483,1.15420778681,1.1901768928,1.90444517734,1.44626842636,1.57111381232,1.30309596446,1.32168693681,1.36314849828,1.05683818474,1.76976230556,1.4588077441,1.09012937379,1.11907586569,0.785714285714,0.714285714286,0.857142857143,3.07142857143,2.5,2.14285714286,1.92857142857,2.14285714286,1.35714285714,0.285714285714,2.5,7.42857142857,0.714285714286,0.857142857143,0,0,0,0.428571428571,0.428571428571,0.428571428571,0.214285714286,0.214285714286,0.142857142857,0,0,0.0714285714286,0,0,0.284970650041,0.310115448624,0.287881897046,0.446135568681,0.318004094952,0.333752593989,0.328954225382,0.310839062416,0.292357037536,0.242858465344,0.444966687424,0.468091441753,0.288152517043,0.269793972898,9.33781006986,9.24039568281,9.76096060938,17.5630524183,11.5636008599,10.92364315,10.1317279337,11.804406078,9.96724005633,8.43849733635,17.70470448,2.3695239554,10.7268051723,10.6897124483,0.825599780365,0.810604368022,0.825201807211,1.44492180144,0.983697089465,0.924545207034,0.838796989345,1.02956356095,0.817438320082,0.718317861941,1.48084578557,0.143259799534,0.882969063431,0.863236762483,0.0974503268926,0.0957556065998,0.0974518970188,0.148896233786,0.107334917485,0.111724891783,0.102856032118,0.127702609644,0.0661932814588,0.0587192466582,0.112019865589,0.00347892237023,0.060648215875,0.0723702918627,3.71428571429,371.428571429,0,0,0,0,1.57142857143,1.42857142857,1.71428571429,6.14285714286,5,4.28571428571,3.85714285714,4.28571428571,2.71428571429,0.571428571429,5,14.8571428571,1.42857142857,1.71428571429,0,0,0,0.857142857143,0.857142857143,0.857142857143,0.428571428571,0.428571428571,0.285714285714,0,0,0.142857142857,0,0,,,,,,,,,,,,,,,369.857142857,370,369.714285714,365.285714286,366.428571429,367.142857143,367.571428571,367.142857143,368.714285714,370.857142857,366.428571429,356.571428571,370,369.714285714,369.857142857,370,369.714285714,365.285714286,366.428571429,367.142857143,367.571428571,367.142857143,368.714285714,370.857142857,366.428571429,356.571428571,370,369.714285714,369.857142857,370,369.714285714,365.285714286,366.428571429,367.142857143,367.571428571,367.142857143,368.714285714,370.857142857,366.428571429,356.571428571,370,369.714285714,369.857142857,370,369.714285714,365.285714286,366.428571429,367.142857143,367.571428571,367.142857143,368.714285714,370.857142857,366.428571429,356.571428571,370,369.714285714,369.857142857,370,369.714285714,365.285714286,366.428571429,367.142857143,367.571428571,367.142857143,368.714285714,370.857142857,366.428571429,356.571428571,370,369.714285714,100,100,100
34,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00142857142857,0.0157142857143,0.0128571428571,0.00857142857143,0.00857142857143,0.01,0.00714285714286,0,0.0114285714286,0.00857142857143,0.00714285714286,0.00714285714286,0,0,0,0.00285714285714,0.01,0.00857142857143,0.00142857142857,0.00142857142857,0.00857142857143,0,0,0.00285714285714,0,0,1.34394507302,1.28287403522,1.34532564092,4.03142732807,3.01052943048,3.14058196012,2.01808934388,2.24616906224,2.40251439421,0.944946611697,3.06509016881,2.59695724582,1.36591779517,1.4011371887,1.15928644994,1.13264029383,1.15988173575,2.00784145989,1.73508772991,1.77216871661,1.42059471486,1.49872247673,1.55000464329,0.972083644394,1.75073989182,1.61150775543,1.16872485863,1.18369640901,1.12805873145,1.10065683289,1.12867048756,1.76149252042,1.36662807216,1.51110525874,1.23210768356,1.29411764953,1.27153454868,0.972083644394,1.57913317912,1.4232106922,1.00437788607,1.0217604081,0.0714285714286,0.0714285714286,0.0714285714286,0.785714285714,0.642857142857,0.428571428571,0.428571428571,0.5,0.357142857143,0,0.571428571429,0.428571428571,0.357142857143,0.357142857143,0,0,0,0.142857142857,0.5,0.428571428571,0.0714285714286,0.0714285714286,0.428571428571,0,0,0.142857142857,0,0,0.287922800718,0.314085048142,0.290864281278,0.453083553035,0.320795987542,0.339239531386,0.333065427611,0.314870339692,0.286298116764,0.235295532019,0.439551270881,0.45211647444,0.283043988371,0.263892190888,9.54533026456,9.43301325986,9.71979282094,17.677128095,11.6403158121,11.3186106911,10.5692865192,12.3808372418,9.67931444688,8.28205485293,17.342398494,2.37874726158,10.538668235,9.92661725056,0.747735270168,0.738506891667,0.761224728948,1.42157726825,0.904877944848,0.867863678084,0.822865769752,0.927817727143,0.74288295339,0.671064759649,1.3679870322,0.13505511151,0.768581955133,0.793127529222,0.0829690007752,0.0815594579354,0.0836873127701,0.126359026379,0.0901289070416,0.0872463257049,0.0851886827554,0.0913198332497,0.0551099632471,0.0468786402986,0.0866023781026,0.00295711281485,0.0553021549333,0.0549704037428,3.42857142857,342.857142857,0,0,0,0,0.142857142857,0.142857142857,0.142857142857,1.57142857143,1.28571428571,0.857142857143,0.857142857143,1,0.714285714286,0,1.14285714286,0.857142857143,0.714285714286,0.714285714286,0,0,0,0.285714285714,1,0.857142857143,0.142857142857,0.142857142857,0.857142857143,0,0,0.285714285714,0,0,,,,,,,,,,,,,,,342.714285714,342.714285714,342.714285714,341.285714286,341.571428571,342,342,341.857142857,342.142857143,342.857142857,341.714285714,342,342.142857143,342.142857143,342.714285714,342.714285714,342.714285714,341.285714286,341.571428571,342,342,341.857142857,342.142857143,342.857142857,341.714285714,342,342.142857143,342.142857143,342.714285714,342.714285714,342.714285714,341.285714286,341.571428571,342,342,341.857142857,342.142857143,342.857142857,341.714285714,342,342.142857143,342.142857143,342.714285714,342.714285714,342.714285714,341.285714286,341.571428571,342,342,341.857142857,342.142857143,342.857142857,341.714285714,342,342.142857143,342.142857143,342.714285714,342.714285714,342.714285714,341.285714286,341.571428571,342,342,341.857142857,342.142857143,342.857142857,341.714285714,342,342.142857143,342.142857143,100,100,100
35,,,,,,,,,,,,,,,0.118571428571,0.11,0.117142857143,0.261428571429,0.177142857143,0.181428571429,0.182857142857,0.181428571429,0.165714285714,0.0857142857143,0.245714285714,0.268571428571,0.174285714286,0.174285714286,0.0371428571429,0.0342857142857,0.0371428571429,0.0657142857143,0.07,0.0728571428571,0.0585714285714,0.0557142857143,0.0842857142857,0.0385714285714,0.0671428571429,0.00714285714286,0.06,0.0542857142857,9.08130966553,8.4227019202,9.00249027848,20.148690119,14.2750342389,14.9686597541,13.6534205296,13.4547145818,14.218183562,7.31242346244,18.72676529,15.7353462063,12.8919190817,12.6504330689,3.01352114071,2.90218915996,3.00041501771,4.48872923209,3.77823162854,3.86893522227,3.69505352189,3.66806687259,3.77070067255,2.70414930476,4.32744327403,3.9667803325,3.59053186613,3.55674472923,1.13824223249,1.09927985787,1.13499099741,1.94718958036,1.38487955497,1.50145730537,1.25777261785,1.26395083948,1.31079501142,1.04792067837,1.75610596124,1.39629220458,1.08518817142,1.10537850547,5.92857142857,5.5,5.85714285714,13.0714285714,8.85714285714,9.07142857143,9.14285714286,9.07142857143,8.28571428571,4.28571428571,12.2857142857,13.4285714286,8.71428571429,8.71428571429,1.85714285714,1.71428571429,1.85714285714,3.28571428571,3.5,3.64285714286,2.92857142857,2.78571428571,4.21428571429,1.92857142857,3.35714285714,0.357142857143,3,2.71428571429,0.278055656224,0.304235723623,0.28037791635,0.447323140362,0.31363591401,0.331835282643,0.325411809432,0.306457250053,0.287636657973,0.227773716612,0.449621476467,0.441342683271,0.287655027892,0.267164726465,9.49102139804,9.31692263836,9.45117762264,17.5649975037,11.1123573407,11.179651515,10.4712084321,11.6982850099,9.50682070783,8.22805607262,17.5796901187,5.5771700276,9.47805604954,9.98549565981,0.947582282953,0.937811177102,0.944350627835,1.78264145476,1.05356465359,1.07931174289,1.04075707459,1.11800302846,0.98235896217,0.822089254558,1.80868919217,0.140063589035,1.03125347255,1.01435089011,0.0734371530987,0.071235543953,0.0742113560224,0.130803272886,0.0831729315871,0.0860652357764,0.0798023894296,0.0836844242315,0.0544603985118,0.0497332632278,0.132282454222,0.00492736006222,0.0646425413242,0.0567699783705,3.71428571429,371.428571429,0.285714285714,0.285714285714,0.571428571429,0.571428571429,11.8571428571,11,11.7142857143,26.1428571429,17.7142857143,18.1428571429,18.2857142857,18.1428571429,16.5714285714,8.57142857143,24.5714285714,26.8571428571,17.4285714286,17.4285714286,3.71428571429,3.42857142857,3.71428571429,6.57142857143,7,7.28571428571,5.85714285714,5.57142857143,8.42857142857,3.85714285714,6.71428571429,0.714285714286,6,5.42857142857,,,,,,,,,,,,,,,359.571428571,360.428571429,359.714285714,345.285714286,353.714285714,353.285714286,353.142857143,353.285714286,354.857142857,362.857142857,346.857142857,344.571428571,354,354,359.571428571,360.428571429,359.714285714,345.285714286,353.714285714,353.285714286,353.142857143,353.285714286,354.857142857,362.857142857,346.857142857,344.571428571,354,354,359.571428571,360.428571429,359.714285714,345.285714286,353.714285714,353.285714286,353.142857143,353.285714286,354.857142857,362.857142857,346.857142857,344.571428571,354,354,359.571428571,360.428571429,359.714285714,345.285714286,353.714285714,353.285714286,353.142857143,353.285714286,354.857142857,362.857142857,346.857142857,344.571428571,354,354,359.571428571,360.428571429,359.714285714,345.285714286,353.714285714,353.285714286,353.142857143,353.285714286,354.857142857,362.857142857,346.857142857,344.571428571,354,354,100,100,100
36,,,,,,,,,,,,,,,0.0171428571429,0.00857142857143,0.00857142857143,0.197142857143,0.104285714286,0.0971428571429,0.0971428571429,0.0971428571429,0.08,0.0442857142857,0.172857142857,0.234285714286,0.08,0.08,0,0,0,0.0128571428571,0.0214285714286,0.0185714285714,0.00714285714286,0.00571428571429,0.0114285714286,0,0.00142857142857,0.00571428571429,0,0,2.55458072029,2.05128505721,2.12693011475,14.673165825,8.66966316571,8.55734102685,7.23094022697,7.25007450442,6.60718311431,3.50256701862,12.0658431487,14.2597955584,5.50020455771,5.51072051002,1.59830557788,1.43223079747,1.45839984735,3.83055685574,2.94442917485,2.92529332321,2.68904076335,2.69259623866,2.57044414728,1.87151463222,3.47359225424,3.77621444814,2.34525149136,2.34749238764,1.30285757593,1.2738577741,1.30321091393,2.04283279419,1.54400417098,1.66482033299,1.42008961431,1.45162576498,1.4267987044,1.1350248034,1.83072593099,1.50326164003,1.22482837888,1.22911370915,0.857142857143,0.428571428571,0.428571428571,9.85714285714,5.21428571429,4.85714285714,4.85714285714,4.85714285714,4,2.21428571429,8.64285714286,11.7142857143,4,4,0,0,0,0.642857142857,1.07142857143,0.928571428571,0.357142857143,0.285714285714,0.571428571429,0,0.0714285714286,0.285714285714,0,0,0.291340229458,0.313148168432,0.292820871977,0.471514513827,0.330811189511,0.347278683294,0.335785173373,0.324129369454,0.307289611785,0.244748773465,0.478553183314,0.511970148493,0.304323130448,0.286223903035,14.9214527483,14.7920363423,14.7890181587,25.2300089767,16.4673908042,17.0489708827,16.1350191866,17.0000567278,15.8970095221,14.8964266018,25.7317799922,12.0504363692,16.4105317749,16.8976003776,1.35069458698,1.34933346151,1.35980652668,2.60466890566,1.71307565015,1.75142832269,1.64975060073,1.71140643435,1.60659752551,1.30882385201,2.61202234062,0.166594119887,1.63405824075,1.68652242647,0.048667315458,0.0458993365763,0.0467008512255,0.118926800741,0.0626687900324,0.0639784904947,0.0548198076306,0.0779254171958,0.0625229888606,0.0655828682441,0.132403755858,0.00338827242313,0.0661940587341,0.0642947681864,3.85714285714,385.714285714,0.285714285714,0.285714285714,0.285714285714,0.285714285714,1.71428571429,0.857142857143,0.857142857143,19.7142857143,10.4285714286,9.71428571429,9.71428571429,9.71428571429,8,4.42857142857,17.2857142857,23.4285714286,8,8,0,0,0,1.28571428571,2.14285714286,1.85714285714,0.714285714286,0.571428571429,1.14285714286,0,0.142857142857,0.571428571429,0,0,,,,,,,,,,,,,,,384,384.857142857,384.857142857,366,375.285714286,376,376,376,377.714285714,381.285714286,368.428571429,362.285714286,377.714285714,377.714285714,384,384.857142857,384.857142857,366,375.285714286,376,376,376,377.714285714,381.285714286,368.428571429,362.285714286,377.714285714,377.714285714,384,384.857142857,384.857142857,366,375.285714286,376,376,376,377.714285714,381.285714286,368.428571429,362.285714286,377.714285714,377.714285714,384,384.857142857,384.857142857,366,375.285714286,376,376,376,377.714285714,381.285714286,368.428571429,362.285714286,377.714285714,377.714285714,384,384.857142857,384.857142857,366,375.285714286,376,376,376,377.714285714,381.285714286,368.428571429,362.285714286,377.714285714,377.714285714,100,100,100
37,,,,,,,,,,,,,,,0.0442857142857,0.0342857142857,0.04,0.254285714286,0.165714285714,0.152857142857,0.167142857143,0.162857142857,0.147142857143,0.0257142857143,0.23,0.271428571429,0.145714285714,0.142857142857,0.00142857142857,0.00142857142857,0.00428571428571,0.00714285714286,0.0142857142857,0.0114285714286,0.00428571428571,0.00571428571429,0.0128571428571,0,0,0.00142857142857,0,0,3.64998841919,3.10921298618,3.58909815277,17.7011012799,11.3319542086,11.2061025181,10.4796859732,10.4639127527,10.1338946503,2.37280978596,15.2785305046,16.0275292816,8.68527008928,8.57727069054,1.91049428662,1.76329605744,1.89449152882,4.20726767391,3.36629680935,3.34755172001,3.23723430928,3.23479717334,3.18337786797,1.54039273757,3.90877608781,4.00343968127,2.94707822924,2.92869778068,1.16802146105,1.15043413565,1.17252396073,2.15166742515,1.52707374041,1.7296869092,1.38139690233,1.42665389078,1.46078562776,1.04263871991,1.94384425935,1.54423836849,1.18302823447,1.19767004959,2.21428571429,1.71428571429,2,12.7142857143,8.28571428571,7.64285714286,8.35714285714,8.14285714286,7.35714285714,1.28571428571,11.5,13.5714285714,7.28571428571,7.14285714286,0.0714285714286,0.0714285714286,0.214285714286,0.357142857143,0.714285714286,0.571428571429,0.214285714286,0.285714285714,0.642857142857,0,0,0.0714285714286,0,0,0.264129687402,0.283613227951,0.26971601566,0.471310578625,0.314627097226,0.329311439284,0.314922036948,0.308834083007,0.284974315193,0.219444263089,0.480742593254,0.498542082459,0.275905331676,0.262470162339,13.8976840591,13.6139689629,13.8343648033,25.8521644131,16.4488986846,16.8924557466,15.3818275746,16.6057785581,14.3333535653,13.6119719965,25.4718365995,8.31282309706,14.5202771933,15.3560096607,0.998910172462,0.987109679989,0.982943667576,2.28888302641,1.26617618358,1.30200777003,1.19607709648,1.27644131087,1.11282903149,0.944059667426,2.25814280991,0.128558781863,1.10570305247,1.16182155232,0.0445812117799,0.0415433011718,0.0436245182687,0.123102214511,0.0797122137466,0.082344389842,0.0794058517211,0.120457500971,0.0352070348407,0.0504408798879,0.0837867482733,0.00502948552019,0.0324384613091,0.0331394866343,4.14285714286,414.285714286,0.285714285714,0.285714285714,0.428571428571,0.428571428571,4.42857142857,3.42857142857,4,25.4285714286,16.5714285714,15.2857142857,16.7142857143,16.2857142857,14.7142857143,2.57142857143,23,27.1428571429,14.5714285714,14.2857142857,0.142857142857,0.142857142857,0.428571428571,0.714285714286,1.42857142857,1.14285714286,0.428571428571,0.571428571429,1.28571428571,0,0,0.142857142857,0,0,,,,,,,,,,,,,,,409.857142857,410.857142857,410.285714286,388.857142857,397.714285714,399,397.571428571,398,399.571428571,411.714285714,391.285714286,387.142857143,399.714285714,400,409.857142857,410.857142857,410.285714286,388.857142857,397.714285714,399,397.571428571,398,399.571428571,411.714285714,391.285714286,387.142857143,399.714285714,400,409.857142857,410.857142857,410.285714286,388.857142857,397.714285714,399,397.571428571,398,399.571428571,411.714285714,391.285714286,387.142857143,399.714285714,400,409.857142857,410.857142857,410.285714286,388.857142857,397.714285714,399,397.571428571,398,399.571428571,411.714285714,391.285714286,387.142857143,399.714285714,400,409.857142857,410.857142857,410.285714286,388.857142857,397.714285714,399,397.571428571,398,399.571428571,411.714285714,391.285714286,387.142857143,399.714285714,400,100,100,100
38,,,,,,,,,,,,,,,0,0,0,0.154285714286,0.0414285714286,0.0328571428571,0.0271428571429,0.0271428571429,0.04,0,0.121428571429,0.161428571429,0.03,0.03,0,0,0.00428571428571,0.00571428571429,0.0128571428571,0.01,0.00428571428571,0.00714285714286,0.0157142857143,0,0,0.00285714285714,0,0,1.45491913754,2.09367513721,1.65298973408,12.772036322,5.1781405438,5.3946194236,3.86928912334,3.87095016733,5.1637603272,1.1852929138,9.86743636417,10.8138182491,3.08589691372,3.01961217732,1.20620028915,1.44695374398,1.28568648359,3.57379858442,2.27555279961,2.32263200348,1.96705086954,1.96747304107,2.27239088345,1.0887115843,3.14124758085,3.28843705263,1.75667211332,1.73770313268,1.20620028915,1.44695374398,1.1994598867,2.18449910093,1.56966710787,1.80326434023,1.51586956956,1.46855863112,1.54209145043,1.0887115843,1.94833462032,1.61230658836,1.25932399076,1.2327255077,0,0,0,7.71428571429,2.07142857143,1.64285714286,1.35714285714,1.35714285714,2,0,6.07142857143,8.07142857143,1.5,1.5,0,0,0.214285714286,0.285714285714,0.642857142857,0.5,0.214285714286,0.357142857143,0.785714285714,0,0,0.142857142857,0,0,0.256264892862,0.275000975201,0.263562484308,0.467877245628,0.303415320493,0.316156440135,0.306843524347,0.295197762782,0.26994216259,0.209116030881,0.472324929009,0.521599493007,0.2642725219,0.25298797214,11.4651531482,11.4731968236,11.6697536473,23.6835999319,14.3674238517,14.4161777167,13.4879463505,14.2433073561,11.8139763137,11.0412763557,22.3364514456,9.73769513908,11.8709350792,12.5023398637,1.04578272901,1.03276263692,1.03836458813,2.37256946288,1.30250271574,1.28860518654,1.26120102067,1.29638461384,1.04176372954,0.997258961045,2.2740963835,0.146341339405,1.12225131019,1.17685520119,0.102935588816,0.0932636784596,0.100677515407,0.134376224751,0.10258085579,0.101481119321,0.111563534952,0.128147800608,0.110863606825,0.113697691721,0.12858038601,0.00574832317955,0.110248191338,0.108175616379,4.28571428571,428.571428571,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0,0,0,15.4285714286,4.14285714286,3.28571428571,2.71428571429,2.71428571429,4,0,12.1428571429,16.1428571429,3,3,0,0,0.428571428571,0.571428571429,1.28571428571,1,0.428571428571,0.714285714286,1.57142857143,0,0,0.285714285714,0,0,,,,,,,,,,,,,,,428.571428571,428.571428571,428.571428571,413.142857143,424.428571429,425.285714286,425.857142857,425.857142857,424.571428571,428.571428571,416.428571429,412.428571429,425.571428571,425.571428571,428.571428571,428.571428571,428.571428571,413.142857143,424.428571429,425.285714286,425.857142857,425.857142857,424.571428571,428.571428571,416.428571429,412.428571429,425.571428571,425.571428571,428.571428571,428.571428571,428.571428571,413.142857143,424.428571429,425.285714286,425.857142857,425.857142857,424.571428571,428.571428571,416.428571429,412.428571429,425.571428571,425.571428571,428.571428571,428.571428571,428.571428571,413.142857143,424.428571429,425.285714286,425.857142857,425.857142857,424.571428571,428.571428571,416.428571429,412.428571429,425.571428571,425.571428571,428.571428571,428.571428571,428.571428571,413.142857143,424.428571429,425.285714286,425.857142857,425.857142857,424.571428571,428.571428571,416.428571429,412.428571429,425.571428571,425.571428571,100,100,100
39,,,,,,,,,,,,,,,0.00428571428571,0.00142857142857,0.00428571428571,0.154285714286,0.0585714285714,0.0528571428571,0.0442857142857,0.0485714285714,0.0542857142857,0.00285714285714,0.148571428571,0.177142857143,0.0471428571429,0.0528571428571,0.00571428571429,0.00857142857143,0.02,0.02,0.0128571428571,0.0114285714286,0.01,0.0157142857143,0.0157142857143,0,0.00714285714286,0.00714285714286,0.00285714285714,0,2.18263284208,2.44357369964,2.81111984933,13.6739331624,6.02208929726,6.46675103028,4.98947339208,5.44621625053,5.97600490171,1.73225556708,12.0396075096,11.544625933,4.14819459422,4.13813808564,1.47737362982,1.56319343002,1.6766394512,3.69782816831,2.45399455934,2.5429807373,2.23371291622,2.33371297518,2.44458685706,1.31615180245,3.46981375719,3.39773835558,2.03671171112,2.03424140299,1.29716338295,1.39412112087,1.26365902642,2.22702659348,1.56545863115,1.80345926375,1.5083725262,1.49396470382,1.57353261857,1.26071345841,2.06249684215,1.52654519051,1.28382031228,1.22281680671,0.214285714286,0.0714285714286,0.214285714286,7.71428571429,2.92857142857,2.64285714286,2.21428571429,2.42857142857,2.71428571429,0.142857142857,7.42857142857,8.85714285714,2.35714285714,2.64285714286,0.285714285714,0.428571428571,1,1,0.642857142857,0.571428571429,0.5,0.785714285714,0.785714285714,0,0.357142857143,0.357142857143,0.142857142857,0,0.266853671516,0.277034346067,0.265479991153,0.477628570114,0.302609147832,0.315811598355,0.305547966631,0.295533295862,0.279460506331,0.240256743023,0.479327259734,0.514826399364,0.273700280485,0.265912705155,12.0767408814,11.7668491522,12.2886249273,24.1055078608,14.3147397492,14.4513444724,12.8954025375,14.4186932517,12.4118024842,11.6723961792,22.6178933661,6.19827223743,12.0798226589,13.8290280395,1.1636033121,1.12345188194,1.19442803202,2.19972733068,1.27639640701,1.28874210216,1.16841124405,1.21916525488,1.06580477824,1.1157657099,2.10055192362,0.123655476278,1.08033189639,1.17192077072,0.120239550133,0.0845433052649,0.123976119752,0.189650331702,0.127095566784,0.121227966866,0.0999379566321,0.181067356146,0.121050450413,0.16877348454,0.199133510445,0.00373123154409,0.114989344193,0.141377253745,4.14285714286,414.285714286,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.428571428571,0.142857142857,0.428571428571,15.4285714286,5.85714285714,5.28571428571,4.42857142857,4.85714285714,5.42857142857,0.285714285714,14.8571428571,17.7142857143,4.71428571429,5.28571428571,0.571428571429,0.857142857143,2,2,1.28571428571,1.14285714286,1,1.57142857143,1.57142857143,0,0.714285714286,0.714285714286,0.285714285714,0,,,,,,,,,,,,,,,413.857142857,414.142857143,413.857142857,398.857142857,408.428571429,409,409.857142857,409.428571429,408.857142857,414,399.428571429,396.571428571,409.571428571,409,413.857142857,414.142857143,413.857142857,398.857142857,408.428571429,409,409.857142857,409.428571429,408.857142857,414,399.428571429,396.571428571,409.571428571,409,413.857142857,414.142857143,413.857142857,398.857142857,408.428571429,409,409.857142857,409.428571429,408.857142857,414,399.428571429,396.571428571,409.571428571,409,413.857142857,414.142857143,413.857142857,398.857142857,408.428571429,409,409.857142857,409.428571429,408.857142857,414,399.428571429,396.571428571,409.571428571,409,413.857142857,414.142857143,413.857142857,398.857142857,408.428571429,409,409.857142857,409.428571429,408.857142857,414,399.428571429,396.571428571,409.571428571,409,100,100,100
40,,,,,,,,,,,,,,,0.0557142857143,0.0471428571429,0.0471428571429,0.141428571429,0.11,0.0914285714286,0.0742857142857,0.0771428571429,0.0871428571429,0.0485714285714,0.11,0.188571428571,0.0785714285714,0.08,0,0,0.01,0.0171428571429,0.0128571428571,0.00714285714286,0.00571428571429,0.00714285714286,0.0171428571429,0,0.00571428571429,0.00571428571429,0.00285714285714,0.00142857142857,4.55033134222,4.1505549197,4.5154711093,13.5708396306,8.97361579272,8.37378239212,6.29161817702,6.74232298585,7.88860458233,3.87724853794,10.277237208,12.2078080115,5.98389985521,5.85380443468,2.13315056717,2.03729107388,2.12496379012,3.68386205369,2.99559940458,2.89374884745,2.50830982477,2.59659834897,2.80866597913,1.96907301488,3.20581303386,3.49396737413,2.44620110686,2.41946366674,1.32838889505,1.33918335659,1.28776094527,2.37534591208,1.68248585428,1.85612794913,1.51380916136,1.58998027396,1.63533448201,1.2036100321,2.11932133532,1.57908907197,1.38292128619,1.33505650189,2.78571428571,2.35714285714,2.35714285714,7.07142857143,5.5,4.57142857143,3.71428571429,3.85714285714,4.35714285714,2.42857142857,5.5,9.42857142857,3.92857142857,4,0,0,0.5,0.857142857143,0.642857142857,0.357142857143,0.285714285714,0.357142857143,0.857142857143,0,0.285714285714,0.285714285714,0.142857142857,0.0714285714286,0.279506274265,0.293734380649,0.27829620144,0.474634526505,0.309911385185,0.325549741822,0.312333599346,0.307062289649,0.29184634644,0.259529363221,0.47108167458,0.51332902824,0.281850682014,0.278067057216,12.930404154,12.5218433295,13.4440953843,25.8465742541,15.6332003118,15.3107149428,14.0799527131,15.3650097194,13.430082795,12.2367381638,25.3234434568,7.20972002601,13.0969233501,14.4240413343,1.33628460745,1.31939439538,1.36877263064,2.40080514172,1.56533069727,1.53094194979,1.41444761181,1.56173382777,1.36299322071,1.30469864302,2.38329674208,0.118166358094,1.33786583923,1.44791919805,0.119191821557,0.0575990345305,0.111964210207,0.161540966474,0.099251857196,0.0949358502545,0.101850264818,0.127818065136,0.0932104817194,0.122910874157,0.164613461455,0.00628348008749,0.0920531785069,0.121549734572,4.28571428571,428.571428571,0,0,0,0,5.57142857143,4.71428571429,4.71428571429,14.1428571429,11,9.14285714286,7.42857142857,7.71428571429,8.71428571429,4.85714285714,11,18.8571428571,7.85714285714,8,0,0,1,1.71428571429,1.28571428571,0.714285714286,0.571428571429,0.714285714286,1.71428571429,0,0.571428571429,0.571428571429,0.285714285714,0.142857142857,,,,,,,,,,,,,,,423,423.857142857,423.857142857,414.428571429,417.571428571,419.428571429,421.142857143,420.857142857,419.857142857,423.714285714,417.571428571,409.714285714,420.714285714,420.571428571,423,423.857142857,423.857142857,414.428571429,417.571428571,419.428571429,421.142857143,420.857142857,419.857142857,423.714285714,417.571428571,409.714285714,420.714285714,420.571428571,423,423.857142857,423.857142857,414.428571429,417.571428571,419.428571429,421.142857143,420.857142857,419.857142857,423.714285714,417.571428571,409.714285714,420.714285714,420.571428571,423,423.857142857,423.857142857,414.428571429,417.571428571,419.428571429,421.142857143,420.857142857,419.857142857,423.714285714,417.571428571,409.714285714,420.714285714,420.571428571,423,423.857142857,423.857142857,414.428571429,417.571428571,419.428571429,421.142857143,420.857142857,419.857142857,423.714285714,417.571428571,409.714285714,420.714285714,420.571428571,100,100,100
41,,,,,,,,,,,,,,,0.0157142857143,0.0128571428571,0.0128571428571,0.177142857143,0.127142857143,0.122857142857,0.121428571429,0.124285714286,0.111428571429,0.0185714285714,0.164285714286,0.184285714286,0.0928571428571,0.101428571429,0.00142857142857,0.00714285714286,0.00857142857143,0.0185714285714,0.0142857142857,0.00714285714286,0.00428571428571,0.01,0.0114285714286,0,0.00571428571429,0.00142857142857,0.00142857142857,0.00142857142857,2.49309318046,2.6256900886,2.7075754289,14.9260587504,9.95645221698,9.88083430084,8.71248298878,9.06899691508,8.8583072784,2.3477272417,12.7979944308,11.6288989138,6.56893806905,7.25581517047,1.57895319135,1.62039812657,1.6454711875,3.86342577908,3.15538463852,3.14337943953,2.95169154702,3.01147753023,2.97629085917,1.53222950033,3.5774284662,3.41011714078,2.56299396586,2.69366203717,1.2790427371,1.27502552469,1.2791195634,2.26723277692,1.69853573573,1.838704517,1.55780894306,1.53450682657,1.64786229265,1.19128326318,2.07316049326,1.53074642842,1.36185621663,1.45360174312,0.785714285714,0.642857142857,0.642857142857,8.85714285714,6.35714285714,6.14285714286,6.07142857143,6.21428571429,5.57142857143,0.928571428571,8.21428571429,9.21428571429,4.64285714286,5.07142857143,0.0714285714286,0.357142857143,0.428571428571,0.928571428571,0.714285714286,0.357142857143,0.214285714286,0.5,0.571428571429,0,0.285714285714,0.0714285714286,0.0714285714286,0.0714285714286,0.266064634104,0.296703799775,0.279409671991,0.472466709642,0.322227182238,0.330622613523,0.316928835213,0.31503325646,0.295629573675,0.246294164201,0.46454232905,0.49063775907,0.280477129865,0.286919778346,13.5825328455,13.230383308,13.7656441026,25.2683024186,15.3455535749,15.3377715883,13.8758433329,15.2498797913,13.1659718521,11.9744818734,24.4807362322,4.0327344047,12.7659713251,14.3314143846,1.11084128656,1.08405599606,1.11524582737,2.13444458219,1.31505159209,1.29280217316,1.20231385233,1.25970116363,1.0639324059,1.00186279657,2.00569000275,0.14765409258,1.03977472957,1.11692917682,0.1601289489,0.0647517384497,0.105097670188,0.176770726974,0.0959512561894,0.08669625132,0.080456040575,0.0800757534005,0.0659035993312,0.121989825402,0.12485359556,0.00366586116469,0.0670269193962,0.0876168827654,4.28571428571,428.571428571,0.142857142857,0.142857142857,0.285714285714,0.285714285714,1.57142857143,1.28571428571,1.28571428571,17.7142857143,12.7142857143,12.2857142857,12.1428571429,12.4285714286,11.1428571429,1.85714285714,16.4285714286,18.4285714286,9.28571428571,10.1428571429,0.142857142857,0.714285714286,0.857142857143,1.85714285714,1.42857142857,0.714285714286,0.428571428571,1,1.14285714286,0,0.571428571429,0.142857142857,0.142857142857,0.142857142857,,,,,,,,,,,,,,,427,427.285714286,427.285714286,410.857142857,415.857142857,416.285714286,416.428571429,416.142857143,417.428571429,426.714285714,412.142857143,410.142857143,419.285714286,418.428571429,427,427.285714286,427.285714286,410.857142857,415.857142857,416.285714286,416.428571429,416.142857143,417.428571429,426.714285714,412.142857143,410.142857143,419.285714286,418.428571429,427,427.285714286,427.285714286,410.857142857,415.857142857,416.285714286,416.428571429,416.142857143,417.428571429,426.714285714,412.142857143,410.142857143,419.285714286,418.428571429,427,427.285714286,427.285714286,410.857142857,415.857142857,416.285714286,416.428571429,416.142857143,417.428571429,426.714285714,412.142857143,410.142857143,419.285714286,418.428571429,427,427.285714286,427.285714286,410.857142857,415.857142857,416.285714286,416.428571429,416.142857143,417.428571429,426.714285714,412.142857143,410.142857143,419.285714286,418.428571429,100,100,100
42,,,,,,,,,,,,,,,0.00857142857143,0.00571428571429,0.0128571428571,0.181428571429,0.0728571428571,0.0642857142857,0.0614285714286,0.06,0.0285714285714,0.00714285714286,0.138571428571,0.184285714286,0.0328571428571,0.0385714285714,0.02,0.02,0.0314285714286,0.02,0.0142857142857,0.01,0.01,0.0128571428571,0.02,0.0228571428571,0.00571428571429,0.00285714285714,0.00714285714286,0.00571428571429,3.06581591504,2.94210664617,3.84937561377,15.7254737869,7.17799326109,7.12368598991,5.90933764971,6.00072915957,5.16051420723,2.79015390022,11.818251804,11.738265425,3.82017628223,4.09417283717,1.75094714799,1.71525702044,1.96198257224,3.96553575029,2.67917772107,2.66902341502,2.43091292516,2.44963857734,2.27167651906,1.67037537704,3.43776843374,3.42611520895,1.95452712497,2.0234062462,1.27954854791,1.28700907551,1.27870633825,2.37782363001,1.67953874738,1.84645613964,1.52902226219,1.53553639381,1.65285897119,1.13584941793,2.14568545918,1.54308864551,1.34913908928,1.37108975741,0.428571428571,0.285714285714,0.642857142857,9.07142857143,3.64285714286,3.21428571429,3.07142857143,3,1.42857142857,0.357142857143,6.92857142857,9.21428571429,1.64285714286,1.92857142857,1,1,1.57142857143,1,0.714285714286,0.5,0.5,0.642857142857,1,1.14285714286,0.285714285714,0.142857142857,0.357142857143,0.285714285714,0.265692269053,0.295101250597,0.279212100331,0.491822822132,0.327716845318,0.338657365539,0.312420881184,0.31683220208,0.297087050872,0.244579602264,0.497898195553,0.513175562397,0.283806396847,0.287187313107,12.7176666366,11.936669933,12.3619586398,25.9740795778,15.5629517726,15.8240601602,14.4907271276,15.7168136129,12.6544570578,11.4100594906,24.1020269645,7.27922475063,12.3343733516,14.2359287323,1.06425301127,1.07862955317,1.11074715686,2.5261635939,1.35687170296,1.40205043502,1.2464189567,1.3483212576,1.10897999822,0.900418964027,2.41590025555,0.140446034918,1.04882631669,1.22007957858,0.137990884626,0.0820207983799,0.0999609161996,0.1703251333,0.0981591319718,0.0786729859905,0.0742281482238,0.132733415566,0.0895690220395,0.152405976472,0.180747955346,0.00486191610792,0.0903379881799,0.115957249065,4.14285714286,414.285714286,0.142857142857,0.142857142857,0.428571428571,0.428571428571,0.857142857143,0.571428571429,1.28571428571,18.1428571429,7.28571428571,6.42857142857,6.14285714286,6,2.85714285714,0.714285714286,13.8571428571,18.4285714286,3.28571428571,3.85714285714,2,2,3.14285714286,2,1.42857142857,1,1,1.28571428571,2,2.28571428571,0.571428571429,0.285714285714,0.714285714286,0.571428571429,,,,,,,,,,,,,,,413.428571429,413.714285714,413,396.142857143,407,407.857142857,408.142857143,408.285714286,411.428571429,413.571428571,400.428571429,395.857142857,411,410.428571429,413.428571429,413.714285714,413,396.142857143,407,407.857142857,408.142857143,408.285714286,411.428571429,413.571428571,400.428571429,395.857142857,411,410.428571429,413.428571429,413.714285714,413,396.142857143,407,407.857142857,408.142857143,408.285714286,411.428571429,413.571428571,400.428571429,395.857142857,411,410.428571429,413.428571429,413.714285714,413,396.142857143,407,407.857142857,408.142857143,408.285714286,411.428571429,413.571428571,400.428571429,395.857142857,411,410.428571429,413.428571429,413.714285714,413,396.142857143,407,407.857142857,408.142857143,408.285714286,411.428571429,413.571428571,400.428571429,395.857142857,411,410.428571429,100,100,100
43,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00142857142857,0.12,0.0371428571429,0.03,0.02,0.0257142857143,0.0257142857143,0.00571428571429,0.1,0.114285714286,0.0157142857143,0.0214285714286,0.00285714285714,0,0.00857142857143,0.0157142857143,0.01,0.00571428571429,0.00714285714286,0.00857142857143,0.0128571428571,0,0.00571428571429,0.00428571428571,0.00285714285714,0.00142857142857,1.90776138557,1.73769157804,2.52071269249,12.9210305953,5.22744162298,5.20431310124,3.95238340594,4.34987849224,4.82931384689,1.68747488189,10.4235877279,8.62516206122,2.79613274521,3.06649609944,1.38121735638,1.31821530034,1.5876752478,3.5945835079,2.2863599067,2.28129636418,1.98806021185,2.085636232,2.1975699868,1.29902843768,3.22855815,2.93686262212,1.6721640904,1.75114137049,1.30133611004,1.2908381024,1.42151774259,2.47695706655,1.69419561026,1.84894532518,1.61097503047,1.6234508856,1.70315660417,1.18395971054,2.26668776902,1.64212990736,1.36658747127,1.38695311982,0.0714285714286,0.0714285714286,0.0714285714286,6,1.85714285714,1.5,1,1.28571428571,1.28571428571,0.285714285714,5,5.71428571429,0.785714285714,1.07142857143,0.142857142857,0,0.428571428571,0.785714285714,0.5,0.285714285714,0.357142857143,0.428571428571,0.642857142857,0,0.285714285714,0.214285714286,0.142857142857,0.0714285714286,0.254823391137,0.282692036156,0.272370670945,0.486468848719,0.321509659024,0.327496115897,0.304598552264,0.308416272999,0.299054680635,0.229598420778,0.509509784355,0.508289448903,0.284685051853,0.280587215894,10.9428370933,11.4635480254,11.842573682,26.2853728255,14.8802681666,14.9154009245,13.1232410811,14.5980550264,11.4721128676,10.2132318291,25.1010629624,5.8622085595,10.840004198,13.0889111818,0.97485682106,0.925290552954,0.959661569137,2.28844119231,1.32188922745,1.24591139687,1.17003916458,1.24747090523,1.01730366075,0.921875860149,2.19751299696,0.138485325752,1.01302296231,1.14530783001,0.0853800394413,0.0857955799887,0.0975536126039,0.175619598582,0.115721693477,0.112955522021,0.0913683848141,0.136234073811,0.0960229589272,0.105192223253,0.182234298111,0.00494404110463,0.0753796520968,0.0942614301652,4.28571428571,428.571428571,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0.142857142857,12,3.71428571429,3,2,2.57142857143,2.57142857143,0.571428571429,10,11.4285714286,1.57142857143,2.14285714286,0.285714285714,0,0.857142857143,1.57142857143,1,0.571428571429,0.714285714286,0.857142857143,1.28571428571,0,0.571428571429,0.428571428571,0.285714285714,0.142857142857,,,,,,,,,,,,,,,428.428571429,428.428571429,428.428571429,416.571428571,424.857142857,425.571428571,426.571428571,426,426,428,418.571428571,417.142857143,427,426.428571429,428.428571429,428.428571429,428.428571429,416.571428571,424.857142857,425.571428571,426.571428571,426,426,428,418.571428571,417.142857143,427,426.428571429,428.428571429,428.428571429,428.428571429,416.571428571,424.857142857,425.571428571,426.571428571,426,426,428,418.571428571,417.142857143,427,426.428571429,428.428571429,428.428571429,428.428571429,416.571428571,424.857142857,425.571428571,426.571428571,426,426,428,418.571428571,417.142857143,427,426.428571429,428.428571429,428.428571429,428.428571429,416.571428571,424.857142857,425.571428571,426.571428571,426,426,428,418.571428571,417.142857143,427,426.428571429,100,100,100
44,,,,,,,,,,,,,,,0.137142857143,0.0514285714286,0.0342857142857,0.295714285714,0.341428571429,0.237142857143,0.19,0.212857142857,0.0257142857143,0.00428571428571,0.0928571428571,0.0571428571429,0.0214285714286,0.0257142857143,0.00571428571429,0.00285714285714,0.0128571428571,0.0157142857143,0.00857142857143,0.00571428571429,0.00285714285714,0.00857142857143,0.0128571428571,0,0.00428571428571,0.00285714285714,0.00285714285714,0.00142857142857,10.5829952763,5.83415281168,5.93729326667,22.7741383604,21.5800170207,17.0528457807,13.6667113219,14.9300053592,4.63856484943,1.43135034361,9.60718454477,5.79917684924,2.98397945148,3.23584414412,3.25315159134,2.41539909988,2.43665616505,4.77222572396,4.64542969172,4.12950914525,3.69685154177,3.86393651076,2.15373277113,1.19639054811,3.09954586105,2.40814801232,1.72741988279,1.79884522517,1.85476093699,1.76631455222,1.89212853938,2.68378646486,2.01990520092,2.21584941677,2.0059546802,1.96432603906,1.64620576504,1.10320652161,2.17945903555,1.67307407165,1.33029836397,1.37065724635,6.85714285714,2.57142857143,1.71428571429,14.7857142857,17.0714285714,11.8571428571,9.5,10.6428571429,1.28571428571,0.214285714286,4.64285714286,2.85714285714,1.07142857143,1.28571428571,0.285714285714,0.142857142857,0.642857142857,0.785714285714,0.428571428571,0.285714285714,0.142857142857,0.428571428571,0.642857142857,0,0.214285714286,0.142857142857,0.142857142857,0.0714285714286,0.292319380729,0.29796110445,0.302360204896,0.504254313121,0.331987695631,0.330899596044,0.315277556244,0.330991357705,0.295924716231,0.223299116532,0.495340858089,0.489616051259,0.284328735509,0.282310719088,12.8716611297,10.9205557999,10.6793767606,25.0630565899,14.4594155833,13.5449645027,12.5712432992,14.013789957,10.7438934784,9.84173236779,23.8366220695,3.71164536572,10.1172399526,11.5749585866,1.13460188089,0.959632965917,1.10914674317,2.15443172699,1.30035385391,1.25411425098,1.12652642131,1.31381595209,0.960861885201,0.801992432903,1.98586842171,0.142907262192,0.905068668031,1.06626681981,0.0872582924927,0.0747258462694,0.0910104870947,0.135360200897,0.10070378143,0.0944077865126,0.0795788474939,0.0906476278934,0.0597156342358,0.084562354041,0.129714840359,0.00245006750917,0.057885098282,0.0650874784764,4.28571428571,428.571428571,0,0,0,0,13.7142857143,5.14285714286,3.42857142857,29.5714285714,34.1428571429,23.7142857143,19,21.2857142857,2.57142857143,0.428571428571,9.28571428571,5.71428571429,2.14285714286,2.57142857143,0.571428571429,0.285714285714,1.28571428571,1.57142857143,0.857142857143,0.571428571429,0.285714285714,0.857142857143,1.28571428571,0,0.428571428571,0.285714285714,0.285714285714,0.142857142857,,,,,,,,,,,,,,,414.857142857,423.428571429,425.142857143,399,394.428571429,404.857142857,409.571428571,407.285714286,426,428.142857143,419.285714286,422.857142857,426.428571429,426,414.857142857,423.428571429,425.142857143,399,394.428571429,404.857142857,409.571428571,407.285714286,426,428.142857143,419.285714286,422.857142857,426.428571429,426,414.857142857,423.428571429,425.142857143,399,394.428571429,404.857142857,409.571428571,407.285714286,426,428.142857143,419.285714286,422.857142857,426.428571429,426,414.857142857,423.428571429,425.142857143,399,394.428571429,404.857142857,409.571428571,407.285714286,426,428.142857143,419.285714286,422.857142857,426.428571429,426,414.857142857,423.428571429,425.142857143,399,394.428571429,404.857142857,409.571428571,407.285714286,426,428.142857143,419.285714286,422.857142857,426.428571429,426,100,100,100
45,,,,,,,,,,,,,,,0.06,0.0571428571429,0.0628571428571,0.23,0.164285714286,0.144285714286,0.138571428571,0.144285714286,0.101428571429,0.0571428571429,0.172857142857,0.167142857143,0.0957142857143,0.1,0,0.00428571428571,0.00285714285714,0.0128571428571,0.0114285714286,0.01,0.01,0.0114285714286,0.0114285714286,0,0.00714285714286,0.0128571428571,0.00142857142857,0.00142857142857,4.90903832925,5.22499085187,5.31995854078,19.2739391686,12.8184862006,12.573349306,11.5461684234,11.6271314177,8.76542842847,4.14347909398,14.195789949,11.7586361392,6.94487346848,7.35261357791,2.21563497202,2.28582388908,2.30650353149,4.39020946751,3.58029135694,3.54589189147,3.39796533581,3.40985797618,2.96064662337,2.0355537561,3.76773007911,3.42908677919,2.6353127838,2.71157031587,1.38167953204,1.46750205466,1.42626934871,2.67040858779,2.00817626588,2.20432837656,2.02918628884,1.95995334944,1.76707987528,1.13416764053,2.27942754854,1.66091424801,1.44489813182,1.51035923094,3,2.85714285714,3.14285714286,11.5,8.21428571429,7.21428571429,6.92857142857,7.21428571429,5.07142857143,2.85714285714,8.64285714286,8.35714285714,4.78571428571,5,0,0.214285714286,0.142857142857,0.642857142857,0.571428571429,0.5,0.5,0.571428571429,0.571428571429,0,0.357142857143,0.642857142857,0.0714285714286,0.0714285714286,0.280759802961,0.298371710215,0.289566844596,0.481617407596,0.320667626424,0.328106167421,0.31602474571,0.330692700536,0.299236906395,0.237407267202,0.478538270639,0.479171249977,0.28666699497,0.287487418276,14.1202906556,11.4701486916,13.0535745283,26.1765333236,15.6531821895,15.4865722057,14.5598707992,16.0792348808,12.7852886748,11.6333175828,24.4099373705,6.03714748894,11.7615107747,13.6532081877,1.51797713961,1.29103544193,1.36096913719,2.4373551792,1.51715271944,1.56087205372,1.44283674197,1.53629958951,1.22464713768,1.23800213256,2.23258087388,0.140091672492,1.20633341649,1.34394135357,0.091102510287,0.0784412874926,0.075952657717,0.168859368644,0.113138740661,0.111719693799,0.0846366268158,0.115113780772,0.0683993183839,0.0707017951419,0.14518827404,0.00479299765845,0.0552881703229,0.0613021618339,4.57142857143,457.142857143,0.142857142857,0.142857142857,0.142857142857,0.142857142857,6,5.71428571429,6.28571428571,23,16.4285714286,14.4285714286,13.8571428571,14.4285714286,10.1428571429,5.71428571429,17.2857142857,16.7142857143,9.57142857143,10,0,0.428571428571,0.285714285714,1.28571428571,1.14285714286,1,1,1.14285714286,1.14285714286,0,0.714285714286,1.28571428571,0.142857142857,0.142857142857,,,,,,,,,,,,,,,451.142857143,451.428571429,450.857142857,434.142857143,440.714285714,442.714285714,443.285714286,442.714285714,447,451.428571429,439.857142857,440.428571429,447.571428571,447.142857143,451.142857143,451.428571429,450.857142857,434.142857143,440.714285714,442.714285714,443.285714286,442.714285714,447,451.428571429,439.857142857,440.428571429,447.571428571,447.142857143,451.142857143,451.428571429,450.857142857,434.142857143,440.714285714,442.714285714,443.285714286,442.714285714,447,451.428571429,439.857142857,440.428571429,447.571428571,447.142857143,451.142857143,451.428571429,450.857142857,434.142857143,440.714285714,442.714285714,443.285714286,442.714285714,447,451.428571429,439.857142857,440.428571429,447.571428571,447.142857143,451.142857143,451.428571429,450.857142857,434.142857143,440.714285714,442.714285714,443.285714286,442.714285714,447,451.428571429,439.857142857,440.428571429,447.571428571,447.142857143,100,100,100
46,,,,,,,,,,,,,,,0.03,0.0242857142857,0.0228571428571,0.171428571429,0.111428571429,0.0914285714286,0.0842857142857,0.102857142857,0.0357142857143,0.00857142857143,0.117142857143,0.124285714286,0.0371428571429,0.05,0,0.00285714285714,0.0128571428571,0.0157142857143,0.00714285714286,0.01,0.00714285714286,0.0228571428571,0.0114285714286,0.00285714285714,0.00285714285714,0.01,0.00142857142857,0.00714285714286,3.32567444072,3.19362923821,3.86519781663,17.0672965313,9.7245840465,9.41955259069,7.98565953268,10.4566960195,5.67744051705,1.95656158278,11.9566850703,9.57748208395,3.90759098832,5.2397091995,1.82364317802,1.78707281279,1.96601063492,4.13125846823,3.11842653377,3.06912896286,2.82589092724,3.2336814963,2.38273802946,1.39877145481,3.4578439916,3.0947507305,1.97676275469,2.28904110918,1.35117520726,1.35517024062,1.44204144563,2.77671634744,1.9483358586,2.085215581,1.84776377312,2.04229815007,1.82216839505,1.17691673935,2.44063210465,1.69209821513,1.40677630054,1.54355639429,1.5,1.21428571429,1.14285714286,8.57142857143,5.57142857143,4.57142857143,4.21428571429,5.14285714286,1.78571428571,0.428571428571,5.85714285714,6.21428571429,1.85714285714,2.5,0,0.142857142857,0.642857142857,0.785714285714,0.357142857143,0.5,0.357142857143,1.14285714286,0.571428571429,0.142857142857,0.142857142857,0.5,0.0714285714286,0.357142857143,0.271500925114,0.283975544698,0.271411381922,0.481083499524,0.317068722348,0.32480419482,0.307794426029,0.325764778746,0.293577109363,0.224277563666,0.491999574008,0.478755086697,0.278605253142,0.279829066702,13.3130808163,11.3223281196,12.2575041047,25.9493953429,15.5701108086,15.4326778206,13.7314911453,15.2181041075,12.6857041313,11.4903353568,25.35867577,6.74676826307,12.2047845292,13.774147851,1.0912347847,0.951420270043,0.975553432129,2.59426200893,1.443617297,1.41360820332,1.29305153702,1.39910163655,1.10664930653,0.897398087207,2.49027670226,0.131245851664,1.04640617574,1.19082146412,0.13080248143,0.0613134722529,0.0603266507257,0.192924852905,0.0966461167655,0.0851783410814,0.0634283993409,0.0901936183872,0.0808973541147,0.0781639954908,0.183731911835,0.00455351087826,0.0800098217475,0.133434205279,4.71428571429,471.428571429,0.142857142857,0.142857142857,0.285714285714,0.285714285714,3,2.42857142857,2.28571428571,17.1428571429,11.1428571429,9.14285714286,8.42857142857,10.2857142857,3.57142857143,0.857142857143,11.7142857143,12.4285714286,3.71428571429,5,0,0.285714285714,1.28571428571,1.57142857143,0.714285714286,1,0.714285714286,2.28571428571,1.14285714286,0.285714285714,0.285714285714,1,0.142857142857,0.714285714286,,,,,,,,,,,,,,,468.428571429,469,469.142857143,454.285714286,460.285714286,462.285714286,463,461.142857143,467.857142857,470.571428571,459.714285714,459,467.714285714,466.428571429,468.428571429,469,469.142857143,454.285714286,460.285714286,462.285714286,463,461.142857143,467.857142857,470.571428571,459.714285714,459,467.714285714,466.428571429,468.428571429,469,469.142857143,454.285714286,460.285714286,462.285714286,463,461.142857143,467.857142857,470.571428571,459.714285714,459,467.714285714,466.428571429,468.428571429,469,469.142857143,454.285714286,460.285714286,462.285714286,463,461.142857143,467.857142857,470.571428571,459.714285714,459,467.714285714,466.428571429,468.428571429,469,469.142857143,454.285714286,460.285714286,462.285714286,463,461.142857143,467.857142857,470.571428571,459.714285714,459,467.714285714,466.428571429,100,100,100
47,,,,,,,,,,,,,,,0.0442857142857,0.0385714285714,0.0485714285714,0.148571428571,0.135714285714,0.102857142857,0.0957142857143,0.112857142857,0.0571428571429,0.0171428571429,0.09,0.162857142857,0.04,0.0514285714286,0.04,0.04,0.0528571428571,0.02,0.00857142857143,0.00571428571429,0.00428571428571,0.02,0.01,0.0357142857143,0.00714285714286,0.00428571428571,0.00285714285714,0.00428571428571,6.26415313168,6.00835259707,7.34999798163,15.359116123,11.0939996904,9.93876366868,8.72864484657,10.2204248129,6.31769148484,3.87744049924,10.1921601932,11.2314339438,4.3112387897,5.05446320963,2.50282902566,2.45119411656,2.7110879701,3.91907082393,3.33076563127,3.15258047775,2.95442800667,3.19693991387,2.51350183705,1.96912175836,3.19251627924,3.35133315918,2.07635227977,2.24821333721,1.43173580572,1.44214464202,1.5094930971,2.63259277034,1.96969895571,2.12372131884,1.93096992379,1.89144592047,1.72062448771,1.1111180659,2.30976564527,1.69537343576,1.47254257896,1.50623667593,2.21428571429,1.92857142857,2.42857142857,7.42857142857,6.78571428571,5.14285714286,4.78571428571,5.64285714286,2.85714285714,0.857142857143,4.5,8.14285714286,2,2.57142857143,2,2,2.64285714286,1,0.428571428571,0.285714285714,0.214285714286,1,0.5,1.78571428571,0.357142857143,0.214285714286,0.142857142857,0.214285714286,0.283304125247,0.291797426702,0.2802985331,0.491202441357,0.328013754885,0.335455613618,0.317795070399,0.330007241606,0.302445684755,0.219664602351,0.510601082846,0.473580304555,0.29294509666,0.292263637041,11.7623935306,10.5798325709,10.7560049049,25.2057830633,15.1936814781,14.0065321172,13.6614261281,14.6719854324,11.9899954447,9.87624438284,24.5134721702,4.01273066574,11.5252108692,12.6365725149,1.04604623833,0.905812409921,0.921377446796,2.26136361096,1.32428942607,1.2471266501,1.15394415709,1.31606985832,1.04706780749,0.890028849086,2.12550221857,0.154737805396,1.03684915251,1.15863505229,0.0969933822735,0.0531445618563,0.110319428112,0.164780981972,0.0904169102998,0.0858124880241,0.0723200961896,0.0990261763788,0.0864383409858,0.0778126925132,0.157131523735,0.00407547389673,0.0725285389507,0.124669197925,4.57142857143,457.142857143,0,0,0,0,4.42857142857,3.85714285714,4.85714285714,14.8571428571,13.5714285714,10.2857142857,9.57142857143,11.2857142857,5.71428571429,1.71428571429,9,16.2857142857,4,5.14285714286,4,4,5.28571428571,2,0.857142857143,0.571428571429,0.428571428571,2,1,3.57142857143,0.714285714286,0.428571428571,0.285714285714,0.428571428571,,,,,,,,,,,,,,,452.714285714,453.285714286,452.285714286,442.285714286,443.571428571,446.857142857,447.571428571,445.857142857,451.428571429,455.428571429,448.142857143,440.857142857,453.142857143,452,452.714285714,453.285714286,452.285714286,442.285714286,443.571428571,446.857142857,447.571428571,445.857142857,451.428571429,455.428571429,448.142857143,440.857142857,453.142857143,452,452.714285714,453.285714286,452.285714286,442.285714286,443.571428571,446.857142857,447.571428571,445.857142857,451.428571429,455.428571429,448.142857143,440.857142857,453.142857143,452,452.714285714,453.285714286,452.285714286,442.285714286,443.571428571,446.857142857,447.571428571,445.857142857,451.428571429,455.428571429,448.142857143,440.857142857,453.142857143,452,452.714285714,453.285714286,452.285714286,442.285714286,443.571428571,446.857142857,447.571428571,445.857142857,451.428571429,455.428571429,448.142857143,440.857142857,453.142857143,452,100,100,100
48,,,,,,,,,,,,,,,0.0928571428571,0.0957142857143,0.0928571428571,0.334285714286,0.247142857143,0.238571428571,0.205714285714,0.224285714286,0.207142857143,0.0857142857143,0.298571428571,0.415714285714,0.18,0.191428571429,0.0157142857143,0.0185714285714,0.0314285714286,0.0557142857143,0.05,0.0585714285714,0.0328571428571,0.0357142857143,0.0671428571429,0.0257142857143,0.0557142857143,0.00857142857143,0.0342857142857,0.03,7.12498941289,7.52686296774,7.96032321424,27.277114538,18.6716295433,19.547381018,15.4366318443,16.3836948076,16.9604775652,6.88579368864,23.658412139,24.5018545786,13.1701645785,13.2928655394,2.66926757986,2.7435128882,2.82140447548,5.22274971045,4.32106810214,4.4212420221,3.92894793098,4.04767770549,4.11831003753,2.62407958885,4.86399137942,4.94993480549,3.62907213741,3.64593822484,1.30246611638,1.34631989269,1.32137712254,2.7887478441,1.95307109091,2.16569576831,1.87298169125,1.83948221181,1.80171913764,1.14645763865,2.43805792071,1.81316542663,1.56712439335,1.49044857943,4.64285714286,4.78571428571,4.64285714286,16.7142857143,12.3571428571,11.9285714286,10.2857142857,11.2142857143,10.3571428571,4.28571428571,14.9285714286,20.7857142857,9,9.57142857143,0.785714285714,0.928571428571,1.57142857143,2.78571428571,2.5,2.92857142857,1.64285714286,1.78571428571,3.35714285714,1.28571428571,2.78571428571,0.428571428571,1.71428571429,1.5,0.278339684358,0.286290624423,0.282643711291,0.495393447908,0.334016439541,0.336885230648,0.331563233512,0.340663963968,0.317884444089,0.22557873126,0.517923314505,0.547106166106,0.303596584362,0.306725708592,12.8619029815,11.6406217475,12.4666712939,27.5888510133,17.0210789524,16.4341348437,15.2322926989,16.2880395301,13.4031052307,12.19447623,25.8640708991,7.23267894672,13.3835176598,14.3925913757,1.22105919844,1.13210063928,1.21610280363,2.64323359888,1.57695659795,1.54772498902,1.47821366536,1.48838359326,1.26727519593,1.09621890026,2.55325225733,0.131801054803,1.25493420865,1.31136604896,0.150855033108,0.07379613028,0.172295076696,0.15753440573,0.0924025307781,0.0852142044301,0.0992020440266,0.27882080034,0.109551865057,0.14698216701,0.146535211015,0.00455244342807,0.0945631931569,0.149089848541,4.71428571429,471.428571429,0.428571428571,0.428571428571,0.428571428571,0.428571428571,9.28571428571,9.57142857143,9.28571428571,33.4285714286,24.7142857143,23.8571428571,20.5714285714,22.4285714286,20.7142857143,8.57142857143,29.8571428571,41.5714285714,18,19.1428571429,1.57142857143,1.85714285714,3.14285714286,5.57142857143,5,5.85714285714,3.28571428571,3.57142857143,6.71428571429,2.57142857143,5.57142857143,0.857142857143,3.42857142857,3,,,,,,,,,,,,,,,462.142857143,461.857142857,462.142857143,438,446.714285714,447.571428571,450.857142857,449,450.714285714,462.857142857,441.571428571,429.857142857,453.428571429,452.285714286,462.142857143,461.857142857,462.142857143,438,446.714285714,447.571428571,450.857142857,449,450.714285714,462.857142857,441.571428571,429.857142857,453.428571429,452.285714286,462.142857143,461.857142857,462.142857143,438,446.714285714,447.571428571,450.857142857,449,450.714285714,462.857142857,441.571428571,429.857142857,453.428571429,452.285714286,462.142857143,461.857142857,462.142857143,438,446.714285714,447.571428571,450.857142857,449,450.714285714,462.857142857,441.571428571,429.857142857,453.428571429,452.285714286,462.142857143,461.857142857,462.142857143,438,446.714285714,447.571428571,450.857142857,449,450.714285714,462.857142857,441.571428571,429.857142857,453.428571429,452.285714286,100,100,100
49,,,,,,,,,,,,,,,0.14,0.108571428571,0.0485714285714,0.232857142857,0.27,0.187142857143,0.154285714286,0.175714285714,0.0314285714286,0.00142857142857,0.07,0.05,0.0285714285714,0.0357142857143,0.0271428571429,0.0428571428571,0.0428571428571,0.02,0.0314285714286,0.03,0.0271428571429,0.0185714285714,0.0128571428571,0.0457142857143,0.00428571428571,0.0171428571429,0.0214285714286,0.0157142857143,11.6003239578,10.7617232292,8.10060662543,20.9094532497,19.9273186144,16.3748810332,13.8020685422,14.1432486639,5.67594592118,3.50214742927,9.08991973468,6.72652247465,4.9919107804,5.15783849372,3.4059248315,3.2805065507,2.84615646538,4.57268556209,4.46400253297,4.04658881444,3.71511353019,3.76075107709,2.3824243789,1.87140252999,3.01494937514,2.59355402386,2.23425844083,2.27108751344,1.80088342229,1.78613959637,1.87861067121,2.87516888319,2.20360841415,2.34898662747,2.17500344156,2.1045101448,1.86055373663,1.07004886436,2.3185413562,1.83558699535,1.57857872164,1.60823192428,7,5.42857142857,2.42857142857,11.6428571429,13.5,9.35714285714,7.71428571429,8.78571428571,1.57142857143,0.0714285714286,3.5,2.5,1.42857142857,1.78571428571,1.35714285714,2.14285714286,2.14285714286,1,1.57142857143,1.5,1.35714285714,0.928571428571,0.642857142857,2.28571428571,0.214285714286,0.857142857143,1.07142857143,0.785714285714,0.296467947409,0.304913297305,0.312557184054,0.545452340043,0.36722139894,0.379460018,0.354918283058,0.375310581954,0.34413997761,0.213414906548,0.525475781228,0.533639247942,0.318488011978,0.329839312634,12.5209294415,10.6382724268,11.3945234132,28.1386271791,17.4965439765,16.9720756667,15.5334062471,17.049574135,13.1889305066,11.5855537458,26.3709008583,5.26428845081,13.3047987972,14.5851813078,1.09409292612,0.936729566568,1.00139985795,2.51496764389,1.52539418979,1.47541538773,1.34835316091,1.4628305427,1.1953557291,0.953656274211,2.30497026843,0.155892854105,1.19939141401,1.27094739476,0.144644600261,0.0569286087788,0.0964104523826,0.166904400389,0.122814579149,0.111612912933,0.107393475628,0.491456314017,0.110428555748,0.129824230988,0.162101734915,0.00520227873775,0.100474343693,0.143758504075,4.28571428571,428.571428571,0,0,0,0,14,10.8571428571,4.85714285714,23.2857142857,27,18.7142857143,15.4285714286,17.5714285714,3.14285714286,0.142857142857,7,5,2.85714285714,3.57142857143,2.71428571429,4.28571428571,4.28571428571,2,3.14285714286,3,2.71428571429,1.85714285714,1.28571428571,4.57142857143,0.428571428571,1.71428571429,2.14285714286,1.57142857143,,,,,,,,,,,,,,,414.571428571,417.714285714,423.714285714,405.285714286,401.571428571,409.857142857,413.142857143,411,425.428571429,428.428571429,421.571428571,423.571428571,425.714285714,425,414.571428571,417.714285714,423.714285714,405.285714286,401.571428571,409.857142857,413.142857143,411,425.428571429,428.428571429,421.571428571,423.571428571,425.714285714,425,414.571428571,417.714285714,423.714285714,405.285714286,401.571428571,409.857142857,413.142857143,411,425.428571429,428.428571429,421.571428571,423.571428571,425.714285714,425,414.571428571,417.714285714,423.714285714,405.285714286,401.571428571,409.857142857,413.142857143,411,425.428571429,428.428571429,421.571428571,423.571428571,425.714285714,425,414.571428571,417.714285714,423.714285714,405.285714286,401.571428571,409.857142857,413.142857143,411,425.428571429,428.428571429,421.571428571,423.571428571,425.714285714,425,100,100,100
50,,,,,,,,,,,,,,,0.325714285714,0.317142857143,0.208571428571,0.344285714286,0.384285714286,0.311428571429,0.332857142857,0.351428571429,0.0714285714286,0.0514285714286,0.0957142857143,0.101428571429,0.0714285714286,0.0842857142857,0.00142857142857,0,0.00571428571429,0.0128571428571,0.0157142857143,0.0157142857143,0.00714285714286,0.0128571428571,0.00857142857143,0.00142857142857,0.00571428571429,0.0128571428571,0.00857142857143,0.00857142857143,19.2876249924,18.6546394747,14.4913353238,25.8495038192,24.4941875119,21.3037442637,21.0451693425,22.0812200763,7.31385622097,3.87432897598,10.5343949666,8.54047997705,6.50835257892,7.11207998917,4.39176786641,4.31910169766,3.80674865518,5.08424073183,4.94916028351,4.61559793133,4.58750142698,4.69906587273,2.70441421032,1.96833152085,3.24567326861,2.92240996047,2.55114730639,2.66684832512,1.71186510429,1.67257185721,1.94346330283,2.82707639834,2.11994988428,2.22409563791,2.01126063516,1.96645222723,1.82040001675,1.10971700587,2.33729895289,1.6811288656,1.58377794495,1.57137609957,16.2857142857,15.8571428571,10.4285714286,17.2142857143,19.2142857143,15.5714285714,16.6428571429,17.5714285714,3.57142857143,2.57142857143,4.78571428571,5.07142857143,3.57142857143,4.21428571429,0.0714285714286,0,0.285714285714,0.642857142857,0.785714285714,0.785714285714,0.357142857143,0.642857142857,0.428571428571,0.0714285714286,0.285714285714,0.642857142857,0.428571428571,0.428571428571,0.326199861439,0.339021403373,0.336815034884,0.546003545602,0.399813509889,0.395313102885,0.375006325689,0.389683184189,0.35670746034,0.237994324857,0.527561499104,0.528113262539,0.346656380463,0.344181571671,13.8836713327,11.8129699164,12.9855136423,27.5153955895,18.1626408632,17.5090157476,15.2696946134,16.7220976251,13.8061168082,11.2260345826,25.3465759087,5.79896107573,13.5999250175,14.9183439087,1.56293105358,1.30524370324,1.4214074516,2.68433202747,1.98470182831,1.8621034074,1.68296555054,1.87044335207,1.49094944179,1.23009975648,2.38271649216,0.158096033753,1.47246908444,1.4870528821,0.115389718755,0.0904848233689,0.117796451196,0.158203013392,0.115457924347,0.0990780648941,0.113508977345,0.274557259261,0.0854076489151,0.116486977555,0.140812211169,0.00463956191725,0.0954966508666,0.150676380342,4.42857142857,442.857142857,0,0,0,0,32.5714285714,31.7142857143,20.8571428571,34.4285714286,38.4285714286,31.1428571429,33.2857142857,35.1428571429,7.14285714286,5.14285714286,9.57142857143,10.1428571429,7.14285714286,8.42857142857,0.142857142857,0,0.571428571429,1.28571428571,1.57142857143,1.57142857143,0.714285714286,1.28571428571,0.857142857143,0.142857142857,0.571428571429,1.28571428571,0.857142857143,0.857142857143,,,,,,,,,,,,,,,410.285714286,411.142857143,422,408.428571429,404.428571429,411.714285714,409.571428571,407.714285714,435.714285714,437.714285714,433.285714286,432.714285714,435.714285714,434.428571429,410.285714286,411.142857143,422,408.428571429,404.428571429,411.714285714,409.571428571,407.714285714,435.714285714,437.714285714,433.285714286,432.714285714,435.714285714,434.428571429,410.285714286,411.142857143,422,408.428571429,404.428571429,411.714285714,409.571428571,407.714285714,435.714285714,437.714285714,433.285714286,432.714285714,435.714285714,434.428571429,410.285714286,411.142857143,422,408.428571429,404.428571429,411.714285714,409.571428571,407.714285714,435.714285714,437.714285714,433.285714286,432.714285714,435.714285714,434.428571429,410.285714286,411.142857143,422,408.428571429,404.428571429,411.714285714,409.571428571,407.714285714,435.714285714,437.714285714,433.285714286,432.714285714,435.714285714,434.428571429,100,100,100
51,,,,,,,,,,,,,,,0.0271428571429,0.0357142857143,0.0228571428571,0.07,0.0885714285714,0.0442857142857,0.04,0.0557142857143,0.0271428571429,0.0114285714286,0.0585714285714,0.0242857142857,0.03,0.0385714285714,0.0628571428571,0.0985714285714,0.112857142857,0.0657142857143,0.0471428571429,0.0528571428571,0.0328571428571,0.0385714285714,0.09,0.0314285714286,0.09,0.0185714285714,0.0671428571429,0.07,6.21079566987,8.63775731703,8.77096036435,14.0102133074,10.665088832,9.21546295432,7.40316950329,9.00404220083,8.90574467992,3.44780353512,13.0859903221,4.61244035397,7.14142203726,7.55181466118,2.49214679942,2.93900617846,2.96158072055,3.74302194855,3.26574475916,3.0356981,2.72087660567,3.00067362451,2.98424943326,1.85682619949,3.61745633313,2.14765927325,2.67234392196,2.74805652438,1.30797387966,1.38689278704,1.40898760769,2.68784281937,1.96961279095,2.08765899926,1.93915248509,2.07117273218,1.7460245768,1.14234250217,2.37853292883,1.57149076075,1.51138320095,1.45713528288,1.35714285714,1.78571428571,1.14285714286,3.5,4.42857142857,2.21428571429,2,2.78571428571,1.35714285714,0.571428571429,2.92857142857,1.21428571429,1.5,1.92857142857,3.14285714286,4.92857142857,5.64285714286,3.28571428571,2.35714285714,2.64285714286,1.64285714286,1.92857142857,4.5,1.57142857143,4.5,0.928571428571,3.35714285714,3.5,0.317011044788,0.321666854205,0.326423844988,0.53731285369,0.384984322341,0.384857538462,0.367278561259,0.380738438942,0.361168937951,0.24927050778,0.549966959894,0.504834411252,0.357999783175,0.351522245462,13.9079352057,11.5385553014,12.7975282415,27.2002856796,18.1720089391,17.2216330143,15.8073132043,17.535593525,14.8759183713,12.5673853137,24.9402299924,4.32053813727,14.4050097881,14.8692387241,1.51915120137,1.30840412313,1.31405570215,2.64225304411,1.80813505799,1.72463183576,1.59358836202,1.69145027867,1.26106776839,1.07418606165,2.19053493121,0.147332811281,1.20900281115,1.26859736436,0.134787708523,0.0909485196586,0.129271491099,0.185977215773,0.107136549054,0.105397670973,0.113239634754,0.440731278155,0.0987927979963,0.135536315055,0.185703827939,0.00367141200893,0.104509801895,0.168931252442,4,400,0,0,0,0,2.71428571429,3.57142857143,2.28571428571,7,8.85714285714,4.42857142857,4,5.57142857143,2.71428571429,1.14285714286,5.85714285714,2.42857142857,3,3.85714285714,6.28571428571,9.85714285714,11.2857142857,6.57142857143,4.71428571429,5.28571428571,3.28571428571,3.85714285714,9,3.14285714286,9,1.85714285714,6.71428571429,7,,,,,,,,,,,,,,,397.285714286,396.428571429,397.714285714,393,391.142857143,395.571428571,396,394.428571429,397.285714286,398.857142857,394.142857143,397.571428571,397,396.142857143,397.285714286,396.428571429,397.714285714,393,391.142857143,395.571428571,396,394.428571429,397.285714286,398.857142857,394.142857143,397.571428571,397,396.142857143,397.285714286,396.428571429,397.714285714,393,391.142857143,395.571428571,396,394.428571429,397.285714286,398.857142857,394.142857143,397.571428571,397,396.142857143,397.285714286,396.428571429,397.714285714,393,391.142857143,395.571428571,396,394.428571429,397.285714286,398.857142857,394.142857143,397.571428571,397,396.142857143,397.285714286,396.428571429,397.714285714,393,391.142857143,395.571428571,396,394.428571429,397.285714286,398.857142857,394.142857143,397.571428571,397,396.142857143,100,100,100
52,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00285714285714,0.161428571429,0.0457142857143,0.0271428571429,0.03,0.0357142857143,0.0228571428571,0,0.128571428571,0.128571428571,0.0228571428571,0.0271428571429,0,0,0.0171428571429,0.0342857142857,0.0557142857143,0.0442857142857,0.0171428571429,0.0257142857143,0.0114285714286,0,0.00857142857143,0.0157142857143,0.00428571428571,0.00714285714286,1.8250119002,1.96594794086,2.77824436976,16.6394642491,8.44421918435,7.52842624333,5.30843202798,6.09498393225,4.5299950185,1.25207125752,12.065075116,9.78789973408,3.71678709037,4.03620892429,1.35093001306,1.40212265543,1.66680663838,4.07914994198,2.90589387011,2.74379777741,2.30400347829,2.46880212497,2.12837849512,1.11895989987,3.47348169939,3.12856192748,1.92789706426,2.00903183755,1.29697908901,1.35021879634,1.33350829385,2.61796676133,1.83651588965,1.98922036786,1.71793165488,1.73883735893,1.67800753997,1.11895989987,2.28208945024,1.60424874,1.53611335299,1.523785815,0.142857142857,0.142857142857,0.142857142857,8.07142857143,2.28571428571,1.35714285714,1.5,1.78571428571,1.14285714286,0,6.42857142857,6.42857142857,1.14285714286,1.35714285714,0,0,0.857142857143,1.71428571429,2.78571428571,2.21428571429,0.857142857143,1.28571428571,0.571428571429,0,0.428571428571,0.785714285714,0.214285714286,0.357142857143,0.284709682185,0.308018175127,0.300826174071,0.542183928154,0.365839955547,0.374444546257,0.346977276372,0.355775546489,0.359290763419,0.236369057934,0.577884481841,0.50944857362,0.351835324273,0.344174031542,13.2378477939,11.0501881816,12.1392478584,26.4493589724,17.5512505951,16.2128664063,14.8378821851,16.2045220673,13.7144775903,11.7273130929,25.0930652681,7.76623309776,13.1753121727,14.0276052514,1.09921112129,0.935250549939,1.07669875286,2.69573295053,1.48000956138,1.4006031145,1.28865688779,1.38618129888,1.14237706308,0.921369839745,2.53509945507,0.144742088763,1.12014256446,1.17963209376,0.102279649525,0.0693866842167,0.094690253737,0.158720519724,0.088674364927,0.107958274164,0.0832472017043,0.657257316419,0.0966273764392,0.103152206581,0.151678431039,0.00393216427115,0.082018271323,0.141440052081,4.14285714286,414.285714286,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.285714285714,16.1428571429,4.57142857143,2.71428571429,3,3.57142857143,2.28571428571,0,12.8571428571,12.8571428571,2.28571428571,2.71428571429,0,0,1.71428571429,3.42857142857,5.57142857143,4.42857142857,1.71428571429,2.57142857143,1.14285714286,0,0.857142857143,1.57142857143,0.428571428571,0.714285714286,,,,,,,,,,,,,,,414,414,414,398.142857143,409.714285714,411.571428571,411.285714286,410.714285714,412,414.285714286,401.428571429,401.428571429,412,411.571428571,414,414,414,398.142857143,409.714285714,411.571428571,411.285714286,410.714285714,412,414.285714286,401.428571429,401.428571429,412,411.571428571,414,414,414,398.142857143,409.714285714,411.571428571,411.285714286,410.714285714,412,414.285714286,401.428571429,401.428571429,412,411.571428571,414,414,414,398.142857143,409.714285714,411.571428571,411.285714286,410.714285714,412,414.285714286,401.428571429,401.428571429,412,411.571428571,414,414,414,398.142857143,409.714285714,411.571428571,411.285714286,410.714285714,412,414.285714286,401.428571429,401.428571429,412,411.571428571,100,100,100
53,,,,,,,,,,,,,,,0.00142857142857,0.00571428571429,0.00142857142857,0.0742857142857,0.0314285714286,0.0285714285714,0.0228571428571,0.0257142857143,0.0314285714286,0.00285714285714,0.0685714285714,0.0671428571429,0.0328571428571,0.0342857142857,0.0171428571429,0.0214285714286,0.02,0.0728571428571,0.0928571428571,0.0885714285714,0.0428571428571,0.0471428571429,0.0457142857143,0.0171428571429,0.0428571428571,0.00857142857143,0.0128571428571,0.0185714285714,2.33036796474,2.78150180712,2.44158731879,14.0182115302,9.27862384528,9.29011517344,6.41008200636,6.46305562587,6.51097757363,2.10999374572,10.6952270243,6.13635781484,4.39326325139,4.72077605234,1.52655427835,1.66778350127,1.56255794094,3.74409021395,3.04608336151,3.04796902436,2.53181397547,2.54225404432,2.5516617279,1.45258175182,3.27035579476,2.4771672965,2.09601127177,2.17273469442,1.18397488832,1.19346510212,1.17053780262,2.58090462301,1.7505251015,1.85282819395,1.76758810831,1.67934465879,1.62905945763,1.05356240713,2.26358089162,1.53318085336,1.45173997867,1.4414988413,0.0714285714286,0.285714285714,0.0714285714286,3.71428571429,1.57142857143,1.42857142857,1.14285714286,1.28571428571,1.57142857143,0.142857142857,3.42857142857,3.35714285714,1.64285714286,1.71428571429,0.857142857143,1.07142857143,1,3.64285714286,4.64285714286,4.42857142857,2.14285714286,2.35714285714,2.28571428571,0.857142857143,2.14285714286,0.428571428571,0.642857142857,0.928571428571,0.279328725589,0.302964968366,0.292291232555,0.56265909112,0.369136531521,0.374338379332,0.348145497216,0.359250696043,0.339138425847,0.232881089217,0.59106769435,0.494299054581,0.336652649641,0.332060058754,12.1836916281,10.4144656109,11.33740788,27.408994326,16.7382627441,16.3953772615,14.4563941906,15.4402034492,12.7881287136,10.8806621506,24.959212306,4.40999631027,12.3179531172,13.4387245659,1.00329492551,0.905590706698,1.02262116564,2.3373001611,1.45336862735,1.36497323383,1.32729476622,1.37215910991,1.10575650503,0.87558790037,2.13681448895,0.139087728148,1.05776755846,1.16496515678,0.133408838698,0.0676161243151,0.103253663683,0.166103589168,0.10877251472,0.119613403953,0.108663785501,0.359601713506,0.0984053411213,0.160043411533,0.145636965695,0.00526163552976,0.0981061168481,0.125562610947,3.85714285714,385.714285714,0,0,0,0,0.142857142857,0.571428571429,0.142857142857,7.42857142857,3.14285714286,2.85714285714,2.28571428571,2.57142857143,3.14285714286,0.285714285714,6.85714285714,6.71428571429,3.28571428571,3.42857142857,1.71428571429,2.14285714286,2,7.28571428571,9.28571428571,8.85714285714,4.28571428571,4.71428571429,4.57142857143,1.71428571429,4.28571428571,0.857142857143,1.28571428571,1.85714285714,,,,,,,,,,,,,,,385.571428571,385.142857143,385.571428571,378.285714286,382.571428571,382.857142857,383.428571429,383.142857143,382.571428571,385.428571429,378.857142857,379,382.428571429,382.285714286,385.571428571,385.142857143,385.571428571,378.285714286,382.571428571,382.857142857,383.428571429,383.142857143,382.571428571,385.428571429,378.857142857,379,382.428571429,382.285714286,385.571428571,385.142857143,385.571428571,378.285714286,382.571428571,382.857142857,383.428571429,383.142857143,382.571428571,385.428571429,378.857142857,379,382.428571429,382.285714286,385.571428571,385.142857143,385.571428571,378.285714286,382.571428571,382.857142857,383.428571429,383.142857143,382.571428571,385.428571429,378.857142857,379,382.428571429,382.285714286,385.571428571,385.142857143,385.571428571,378.285714286,382.571428571,382.857142857,383.428571429,383.142857143,382.571428571,385.428571429,378.857142857,379,382.428571429,382.285714286,100,100,100
54,,,,,,,,,,,,,,,0.0457142857143,0.0342857142857,0.0414285714286,0.225714285714,0.147142857143,0.132857142857,0.138571428571,0.144285714286,0.114285714286,0.0257142857143,0.211428571429,0.218571428571,0.108571428571,0.122857142857,0.00142857142857,0.00285714285714,0.00428571428571,0.112857142857,0.0942857142857,0.09,0.0628571428571,0.0728571428571,0.0542857142857,0.00142857142857,0.0742857142857,0.00714285714286,0.0271428571429,0.0328571428571,3.75260942404,3.21343755596,3.66192842606,21.7408816408,14.4658158679,14.2464779848,12.1701736841,12.9274645341,10.4584793259,2.54987970964,17.8470510167,13.353281893,8.43635524465,9.20010101637,1.93716530633,1.79260635834,1.91361658282,4.66271183335,3.80339530787,3.7744506865,3.48857760184,3.59547834566,3.23395722388,1.59683427745,4.22457702223,3.6542142648,2.90454045326,3.03316682963,1.18129867811,1.16460066066,1.1731215369,2.19369783978,1.54738078587,1.7617096361,1.44870463264,1.43886124313,1.4247483628,1.09212492532,1.88715042617,1.43790389363,1.28477272657,1.18927992107,2.28571428571,1.71428571429,2.07142857143,11.2857142857,7.35714285714,6.64285714286,6.92857142857,7.21428571429,5.71428571429,1.28571428571,10.5714285714,10.9285714286,5.42857142857,6.14285714286,0.0714285714286,0.142857142857,0.214285714286,5.64285714286,4.71428571429,4.5,3.14285714286,3.64285714286,2.71428571429,0.0714285714286,3.71428571429,0.357142857143,1.35714285714,1.64285714286,0.283461397683,0.303218083644,0.295563783977,0.502539876432,0.341161756976,0.346107778389,0.323195857983,0.330842159947,0.299448740528,0.232188691778,0.500029390487,0.470624487321,0.290085024266,0.281277655645,13.0040353577,10.0548382682,11.4368342676,23.7583998863,15.1554583848,14.5437199728,12.5870468941,14.3821530361,10.7994693486,10.5092833148,20.6570576637,5.18527582454,9.93748279621,10.8929302622,1.00617804626,0.819828672131,0.923855400647,1.99531922339,1.2253101952,1.15111603911,1.03621015447,1.18751152455,0.898907436555,0.88292669901,1.78515297002,0.14050054393,0.856171284536,0.882839711211,0.199240942594,0.10550224552,0.125047775164,0.171671155618,0.12894948709,0.139942740329,0.102284394517,0.128269259647,0.0844243854522,0.117722842887,0.119678830552,0.00534791557777,0.0752478350568,0.122575850512,3.85714285714,385.714285714,0.285714285714,0.285714285714,0.428571428571,0.428571428571,4.57142857143,3.42857142857,4.14285714286,22.5714285714,14.7142857143,13.2857142857,13.8571428571,14.4285714286,11.4285714286,2.57142857143,21.1428571429,21.8571428571,10.8571428571,12.2857142857,0.142857142857,0.285714285714,0.428571428571,11.2857142857,9.42857142857,9,6.28571428571,7.28571428571,5.42857142857,0.142857142857,7.42857142857,0.714285714286,2.71428571429,3.28571428571,,,,,,,,,,,,,,,381.142857143,382.285714286,381.571428571,363.142857143,371,372.428571429,371.857142857,371.285714286,374.285714286,383.142857143,364.571428571,363.857142857,374.857142857,373.428571429,381.142857143,382.285714286,381.571428571,363.142857143,371,372.428571429,371.857142857,371.285714286,374.285714286,383.142857143,364.571428571,363.857142857,374.857142857,373.428571429,381.142857143,382.285714286,381.571428571,363.142857143,371,372.428571429,371.857142857,371.285714286,374.285714286,383.142857143,364.571428571,363.857142857,374.857142857,373.428571429,381.142857143,382.285714286,381.571428571,363.142857143,371,372.428571429,371.857142857,371.285714286,374.285714286,383.142857143,364.571428571,363.857142857,374.857142857,373.428571429,381.142857143,382.285714286,381.571428571,363.142857143,371,372.428571429,371.857142857,371.285714286,374.285714286,383.142857143,364.571428571,363.857142857,374.857142857,373.428571429,100,100,100
55,,,,,,,,,,,,,,,0.08,0.0571428571429,0.0571428571429,0.155714285714,0.105714285714,0.0971428571429,0.1,0.102857142857,0.0657142857143,0.0871428571429,0.122857142857,0.141428571429,0.0557142857143,0.0642857142857,0.00428571428571,0.00857142857143,0.01,0.0485714285714,0.05,0.0457142857143,0.02,0.0242857142857,0.0128571428571,0.00428571428571,0.0214285714286,0.00428571428571,0.00571428571429,0.00714285714286,5.73459820302,4.79333308377,4.83013643807,14.9489180304,10.5438418703,10.6099044261,8.36812912101,8.68388237275,6.12922286117,5.71693945069,10.8400855124,9.57717778392,4.72347734283,5.13798849025,2.39470211154,2.18936819283,2.1977571381,3.86638306825,3.24712824975,3.25728482422,2.89277187504,2.94684278046,2.47572673395,2.39101222303,3.29242851287,3.09470156621,2.17335623928,2.26671314688,1.233009525,1.22785129314,1.21366946939,2.17592102709,1.66076114616,1.86200088164,1.53887267862,1.52536537118,1.48345927905,1.07028541953,1.90415330215,1.51375807123,1.28532049365,1.25162291399,4,2.85714285714,2.85714285714,7.78571428571,5.28571428571,4.85714285714,5,5.14285714286,3.28571428571,4.35714285714,6.14285714286,7.07142857143,2.78571428571,3.21428571429,0.214285714286,0.428571428571,0.5,2.42857142857,2.5,2.28571428571,1,1.21428571429,0.642857142857,0.214285714286,1.07142857143,0.214285714286,0.285714285714,0.357142857143,0.286437665783,0.293901932037,0.284511602551,0.482503595982,0.343228993303,0.341153586563,0.323682274089,0.334345248458,0.306309766916,0.227422512312,0.48633025481,0.480343961981,0.297765192402,0.278241049437,11.8972057943,8.60337141125,10.2589247782,23.6728239151,14.366552333,13.9576566829,12.0389401661,14.0181573303,10.4701648051,10.2336327729,21.0265282596,7.44402945022,9.45324840182,10.6125835494,1.27824967297,0.991196513354,1.15509070857,2.2455873984,1.4558814253,1.41769366539,1.24811109175,1.36270583272,1.12982647093,0.993204572064,2.03677167301,0.14031374782,1.08326168821,1.14664738919,0.156323966283,0.0745728986884,0.0625961596424,0.141055731888,0.10348595178,0.0996788232271,0.0612677255171,0.0907069232446,0.0759314707137,0.0960514974064,0.130872022574,0.00543194466536,0.074997017809,0.10211102326,4,400,0,0,0,0,8,5.71428571429,5.71428571429,15.5714285714,10.5714285714,9.71428571429,10,10.2857142857,6.57142857143,8.71428571429,12.2857142857,14.1428571429,5.57142857143,6.42857142857,0.428571428571,0.857142857143,1,4.85714285714,5,4.57142857143,2,2.42857142857,1.28571428571,0.428571428571,2.14285714286,0.428571428571,0.571428571429,0.714285714286,,,,,,,,,,,,,,,392,394.285714286,394.285714286,384.428571429,389.428571429,390.285714286,390,389.714285714,393.428571429,391.285714286,387.714285714,385.857142857,394.428571429,393.571428571,392,394.285714286,394.285714286,384.428571429,389.428571429,390.285714286,390,389.714285714,393.428571429,391.285714286,387.714285714,385.857142857,394.428571429,393.571428571,392,394.285714286,394.285714286,384.428571429,389.428571429,390.285714286,390,389.714285714,393.428571429,391.285714286,387.714285714,385.857142857,394.428571429,393.571428571,392,394.285714286,394.285714286,384.428571429,389.428571429,390.285714286,390,389.714285714,393.428571429,391.285714286,387.714285714,385.857142857,394.428571429,393.571428571,392,394.285714286,394.285714286,384.428571429,389.428571429,390.285714286,390,389.714285714,393.428571429,391.285714286,387.714285714,385.857142857,394.428571429,393.571428571,100,100,100
56,,,,,,,,,,,,,,,0.0185714285714,0.00571428571429,0.00571428571429,0.174285714286,0.0485714285714,0.0414285714286,0.0257142857143,0.0357142857143,0.0242857142857,0.0228571428571,0.148571428571,0.191428571429,0.0214285714286,0.0242857142857,0.0214285714286,0.0228571428571,0.0271428571429,0.0385714285714,0.0328571428571,0.0371428571429,0.0171428571429,0.0214285714286,0.01,0.02,0.0142857142857,0.0128571428571,0.00571428571429,0.00428571428571,3.74990612996,3.05686026626,3.30629010162,16.4442647929,7.27891178222,7.38106435545,4.75310636985,5.55994412433,4.2126256156,3.45026691649,12.7551122203,12.6954756431,3.17046343205,3.17944421261,1.93646743581,1.74838790497,1.81832068173,4.05515286924,2.69794584494,2.71681143171,2.18016200541,2.3579533762,2.05246817651,1.85748941221,3.57142999655,3.56307109712,1.7805795214,1.78309960816,1.32284017552,1.27604421463,1.28974143097,2.40861114546,1.79094478161,1.85808851428,1.61562657412,1.64401985,1.58061377361,1.14342020869,2.14761613829,1.57517933227,1.34659592117,1.32320549577,0.928571428571,0.285714285714,0.285714285714,8.71428571429,2.42857142857,2.07142857143,1.28571428571,1.78571428571,1.21428571429,1.14285714286,7.42857142857,9.57142857143,1.07142857143,1.21428571429,1.07142857143,1.14285714286,1.35714285714,1.92857142857,1.64285714286,1.85714285714,0.857142857143,1.07142857143,0.5,1,0.714285714286,0.642857142857,0.285714285714,0.214285714286,0.285557835136,0.290737384969,0.289037011015,0.502963311446,0.341815203442,0.344972992271,0.32658800492,0.33247349367,0.307215998366,0.226653352115,0.512523296805,0.498814656879,0.293512576829,0.277845896103,11.7408437642,8.51653962445,9.78244783338,24.7426029645,13.7798164378,13.1989521222,12.1311166281,13.3331288754,9.82491043654,9.37552340633,23.1935745632,10.3929246609,9.01908447568,10.5843261013,0.983757652687,0.78275587662,0.877392865402,2.54061812286,1.29277345627,1.20430853965,1.0295490165,1.20872592878,0.87655062568,0.776855358081,2.43626027592,0.155279606244,0.815698295478,0.878914359791,0.149646132204,0.0463323446386,0.0756831580369,0.120513197195,0.0773225076068,0.0938125816213,0.0897420762282,0.0982007547358,0.0711707345463,0.0798191468154,0.110617022829,0.00606321089801,0.0535282059467,0.0977855734499,4.28571428571,428.571428571,0.285714285714,0.285714285714,0.428571428571,0.428571428571,1.85714285714,0.571428571429,0.571428571429,17.4285714286,4.85714285714,4.14285714286,2.57142857143,3.57142857143,2.42857142857,2.28571428571,14.8571428571,19.1428571429,2.14285714286,2.42857142857,2.14285714286,2.28571428571,2.71428571429,3.85714285714,3.28571428571,3.71428571429,1.71428571429,2.14285714286,1,2,1.42857142857,1.28571428571,0.571428571429,0.428571428571,,,,,,,,,,,,,,,426.714285714,428,428,411.142857143,423.714285714,424.428571429,426,425,426.142857143,426.285714286,413.714285714,409.428571429,426.428571429,426.142857143,426.714285714,428,428,411.142857143,423.714285714,424.428571429,426,425,426.142857143,426.285714286,413.714285714,409.428571429,426.428571429,426.142857143,426.714285714,428,428,411.142857143,423.714285714,424.428571429,426,425,426.142857143,426.285714286,413.714285714,409.428571429,426.428571429,426.142857143,426.714285714,428,428,411.142857143,423.714285714,424.428571429,426,425,426.142857143,426.285714286,413.714285714,409.428571429,426.428571429,426.142857143,426.714285714,428,428,411.142857143,423.714285714,424.428571429,426,425,426.142857143,426.285714286,413.714285714,409.428571429,426.428571429,426.142857143,100,100,100
57,,,,,,,,,,,,,,,0.0214285714286,0.00857142857143,0.0142857142857,0.267142857143,0.144285714286,0.128571428571,0.0985714285714,0.117142857143,0.09,0.0142857142857,0.244285714286,0.254285714286,0.08,0.09,0.00571428571429,0.0114285714286,0.00857142857143,0.0357142857143,0.0414285714286,0.0385714285714,0.02,0.0185714285714,0.0242857142857,0.00714285714286,0.0142857142857,0.01,0.00857142857143,0.00857142857143,3.01504345201,2.59567312866,2.73160921693,21.3302217293,12.5389483475,12.4979417652,8.52990946713,9.65465126087,8.67390940405,2.3416470036,18.1536390756,15.7348229566,6.16170101193,6.72252838744,1.73638804765,1.61110928514,1.65275806364,4.61846530021,3.54103775008,3.53524281559,2.92060087433,3.10719347014,2.94515014966,1.53024409935,4.26070875273,3.966714378,2.48227738416,2.59278390682,1.28759488772,1.26319956011,1.26045708934,2.48744137346,1.80367238206,2.0348953064,1.61286640443,1.69379366369,1.72035568699,1.1270396764,2.28584068715,1.58761999305,1.31648379533,1.33938678464,1.07142857143,0.428571428571,0.714285714286,13.3571428571,7.21428571429,6.42857142857,4.92857142857,5.85714285714,4.5,0.714285714286,12.2142857143,12.7142857143,4,4.5,0.285714285714,0.571428571429,0.428571428571,1.78571428571,2.07142857143,1.92857142857,1,0.928571428571,1.21428571429,0.357142857143,0.714285714286,0.5,0.428571428571,0.428571428571,0.301865091751,0.311316219327,0.310485873777,0.528064843709,0.3628571826,0.365489784736,0.349156676464,0.358437977696,0.326544296229,0.240911380286,0.545597806529,0.50779413375,0.309381819101,0.300280583542,14.5198325745,9.11821381065,11.6629055029,24.9442985885,14.4265128642,13.8801407593,11.9684937786,14.045679247,11.4180051202,11.1688742691,24.1187063295,7.7163077897,10.0636744612,11.3620901277,1.13794464067,0.841653865051,0.944672113192,2.25179402202,1.29421429071,1.25592951457,1.15753708433,1.25975726691,1.04144984168,0.903444142125,2.20957275578,0.134077364185,0.97102383312,1.06590370308,0.154204245916,0.107398251329,0.0964338868898,0.155416791849,0.0861606392227,0.0905074815952,0.0700038770357,0.0975608162707,0.0732886232624,0.120787376274,0.12041609676,0.00354485781465,0.060906429497,0.0980336623605,4.42857142857,442.857142857,0.142857142857,0.142857142857,0.285714285714,0.285714285714,2.14285714286,0.857142857143,1.42857142857,26.7142857143,14.4285714286,12.8571428571,9.85714285714,11.7142857143,9,1.42857142857,24.4285714286,25.4285714286,8,9,0.571428571429,1.14285714286,0.857142857143,3.57142857143,4.14285714286,3.85714285714,2,1.85714285714,2.42857142857,0.714285714286,1.42857142857,1,0.857142857143,0.857142857143,,,,,,,,,,,,,,,440.714285714,442,441.428571429,416.142857143,428.428571429,430,433,431.142857143,433.857142857,441.428571429,418.428571429,417.428571429,434.857142857,433.857142857,440.714285714,442,441.428571429,416.142857143,428.428571429,430,433,431.142857143,433.857142857,441.428571429,418.428571429,417.428571429,434.857142857,433.857142857,440.714285714,442,441.428571429,416.142857143,428.428571429,430,433,431.142857143,433.857142857,441.428571429,418.428571429,417.428571429,434.857142857,433.857142857,440.714285714,442,441.428571429,416.142857143,428.428571429,430,433,431.142857143,433.857142857,441.428571429,418.428571429,417.428571429,434.857142857,433.857142857,440.714285714,442,441.428571429,416.142857143,428.428571429,430,433,431.142857143,433.857142857,441.428571429,418.428571429,417.428571429,434.857142857,433.857142857,100,100,100
58,,,,,,,,,,,,,,,0.00428571428571,0.00142857142857,0.00571428571429,0.188571428571,0.0757142857143,0.0728571428571,0.06,0.0757142857143,0.05,0.00285714285714,0.155714285714,0.18,0.04,0.04,0,0,0.0157142857143,0.0371428571429,0.0285714285714,0.0257142857143,0.0128571428571,0.0171428571429,0.00857142857143,0,0.0128571428571,0.0114285714286,0.00428571428571,0.00428571428571,2.05640093723,1.79453635622,2.72356789683,17.8068391117,8.99817066334,9.3216605945,6.72950871264,7.8093180454,5.74395089039,1.49550214992,13.5279027806,12.2075656582,4.0345814008,4.09990333667,1.4340156684,1.3396030592,1.65032357337,4.21981505658,2.99969509506,3.05313946529,2.59412966381,2.79451570856,2.3966541032,1.2229072532,3.67802974167,3.49393269228,2.00862674502,2.02482180368,1.3572454542,1.31267200198,1.2853557194,2.55364931539,1.94522105403,2.09596974356,1.75688689726,1.77945522634,1.67790925315,1.1630326767,2.25816991212,1.62361851638,1.34918334059,1.37317792816,0.214285714286,0.0714285714286,0.285714285714,9.42857142857,3.78571428571,3.64285714286,3,3.78571428571,2.5,0.142857142857,7.78571428571,9,2,2,0,0,0.785714285714,1.85714285714,1.42857142857,1.28571428571,0.642857142857,0.857142857143,0.428571428571,0,0.642857142857,0.571428571429,0.214285714286,0.214285714286,0.29817310671,0.309921245446,0.311915537837,0.540184425714,0.374487624995,0.379668640148,0.35393815236,0.363829932452,0.325979392127,0.233485673566,0.535410538603,0.511127611062,0.306137545424,0.30912273595,13.6388298128,9.51589579794,11.7172521174,25.8695754423,17.1397256587,15.5221504366,13.9737663896,15.0043526119,11.9331747401,10.900036485,25.2647218274,7.49240903518,11.2222667014,12.6396375792,1.24994172277,0.922284104228,1.10649624437,2.43454130158,1.52347157622,1.4490154657,1.36089537819,1.47126666398,1.16767587745,1.04417516772,2.36810175423,0.155154021824,1.1204481843,1.23681274266,0.221520777514,0.0834055055449,0.142323421762,0.1772509486,0.150461054402,0.133305970878,0.108926304211,0.143049677193,0.111321036183,0.11586251298,0.142155831537,0.00384538363827,0.0925388872671,0.12460668908,4.57142857143,457.142857143,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.428571428571,0.142857142857,0.571428571429,18.8571428571,7.57142857143,7.28571428571,6,7.57142857143,5,0.285714285714,15.5714285714,18,4,4,0,0,1.57142857143,3.71428571429,2.85714285714,2.57142857143,1.28571428571,1.71428571429,0.857142857143,0,1.28571428571,1.14285714286,0.428571428571,0.428571428571,,,,,,,,,,,,,,,456.714285714,457,456.571428571,438.285714286,449.571428571,449.857142857,451.142857143,449.571428571,452.142857143,456.857142857,441.571428571,439.142857143,453.142857143,453.142857143,456.714285714,457,456.571428571,438.285714286,449.571428571,449.857142857,451.142857143,449.571428571,452.142857143,456.857142857,441.571428571,439.142857143,453.142857143,453.142857143,456.714285714,457,456.571428571,438.285714286,449.571428571,449.857142857,451.142857143,449.571428571,452.142857143,456.857142857,441.571428571,439.142857143,453.142857143,453.142857143,456.714285714,457,456.571428571,438.285714286,449.571428571,449.857142857,451.142857143,449.571428571,452.142857143,456.857142857,441.571428571,439.142857143,453.142857143,453.142857143,456.714285714,457,456.571428571,438.285714286,449.571428571,449.857142857,451.142857143,449.571428571,452.142857143,456.857142857,441.571428571,439.142857143,453.142857143,453.142857143,100,100,100
59,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00142857142857,0.0785714285714,0.05,0.0342857142857,0.03,0.0428571428571,0.0185714285714,0.00142857142857,0.0514285714286,0.0657142857143,0.0185714285714,0.0242857142857,0.0114285714286,0.0214285714286,0.0185714285714,0.0742857142857,0.06,0.0585714285714,0.05,0.0528571428571,0.0442857142857,0.0171428571429,0.0542857142857,0.00857142857143,0.0242857142857,0.0257142857143,2.30441199457,2.72839520377,2.6824396735,14.5753967626,8.87095172359,8.84915130839,7.12459130359,7.82717353174,6.01397227413,2.19536423773,10.8502323998,6.30914812189,4.01655508858,4.36670326669,1.51802898344,1.65178545937,1.63781551876,3.81777379667,2.97841429683,2.97475231043,2.66919300606,2.79770862166,2.45234016281,1.48167615818,3.29396909515,2.51180176803,2.00413449862,2.08966582656,1.28901313093,1.25918150436,1.29708892274,2.63297163291,1.83601517521,2.05092519745,1.76765135239,1.74397799471,1.69443652324,1.12551890662,2.35892308355,1.61085766212,1.36883086819,1.3662734963,0.0714285714286,0.0714285714286,0.0714285714286,3.92857142857,2.5,1.71428571429,1.5,2.14285714286,0.928571428571,0.0714285714286,2.57142857143,3.28571428571,0.928571428571,1.21428571429,0.571428571429,1.07142857143,0.928571428571,3.71428571429,3,2.92857142857,2.5,2.64285714286,2.21428571429,0.857142857143,2.71428571429,0.428571428571,1.21428571429,1.28571428571,0.286904424119,0.28820487625,0.288463498756,0.533532182104,0.361789014503,0.369671320322,0.344185513881,0.344434719236,0.303100005565,0.203812859496,0.534149888596,0.489350681764,0.282690905695,0.285927725647,12.0058907799,8.07057025704,9.67718314345,24.1438220799,14.3094710865,12.7986742498,11.1429757016,13.1737673312,10.0371150735,8.22932899835,23.7951972792,4.22590633159,10.1133357304,11.2150602095,1.076716771,0.676062424699,0.837024509952,2.19815721013,1.25335307845,1.13744889719,0.996838566987,1.15156617284,0.853969441083,0.709890834245,2.06276006293,0.133002622583,0.851730410542,0.957812450602,0.137025055641,0.0483179758087,0.0736487944348,0.180040315307,0.111539841872,0.105714674609,0.0783730354375,0.255735418019,0.087212759329,0.0800757086177,0.183412829167,0.00473791575892,0.0730800883127,0.0763088877328,4.42857142857,442.857142857,0,0,0,0,0.142857142857,0.142857142857,0.142857142857,7.85714285714,5,3.42857142857,3,4.28571428571,1.85714285714,0.142857142857,5.14285714286,6.57142857143,1.85714285714,2.42857142857,1.14285714286,2.14285714286,1.85714285714,7.42857142857,6,5.85714285714,5,5.28571428571,4.42857142857,1.71428571429,5.42857142857,0.857142857143,2.42857142857,2.57142857143,,,,,,,,,,,,,,,442.714285714,442.714285714,442.714285714,435,437.857142857,439.428571429,439.857142857,438.571428571,441,442.714285714,437.714285714,436.285714286,441,440.428571429,442.714285714,442.714285714,442.714285714,435,437.857142857,439.428571429,439.857142857,438.571428571,441,442.714285714,437.714285714,436.285714286,441,440.428571429,442.714285714,442.714285714,442.714285714,435,437.857142857,439.428571429,439.857142857,438.571428571,441,442.714285714,437.714285714,436.285714286,441,440.428571429,442.714285714,442.714285714,442.714285714,435,437.857142857,439.428571429,439.857142857,438.571428571,441,442.714285714,437.714285714,436.285714286,441,440.428571429,442.714285714,442.714285714,442.714285714,435,437.857142857,439.428571429,439.857142857,438.571428571,441,442.714285714,437.714285714,436.285714286,441,440.428571429,100,100,100
60,,,,,,,,,,,,,,,0.0528571428571,0.0485714285714,0.05,0.144285714286,0.09,0.0842857142857,0.0771428571429,0.0871428571429,0.0628571428571,0.0457142857143,0.132857142857,0.138571428571,0.0628571428571,0.07,0,0,0.00428571428571,0.0457142857143,0.0314285714286,0.0285714285714,0.0157142857143,0.0214285714286,0.00857142857143,0,0.0114285714286,0.0114285714286,0.00285714285714,0.00285714285714,4.28385796526,3.97088772604,4.2795044955,16.4724430534,9.31716843065,9.68536301226,7.54010228804,8.27297427044,6.4139727889,3.56186342719,13.0157337463,10.1597928466,4.94748171908,5.54601195958,2.06974828548,1.99270864053,2.06869632752,4.05862575921,3.05240371358,3.11213158659,2.74592466904,2.87627785001,2.53258223734,1.88728996903,3.60773249373,3.18744299504,2.22429353258,2.35499723133,1.28101554339,1.24190027678,1.25108703982,2.64053840217,1.80159369982,2.0105983859,1.70212959118,1.68653575173,1.68598464331,1.12966771286,2.40861952829,1.63088713486,1.28909558737,1.37954877287,2.64285714286,2.42857142857,2.5,7.21428571429,4.5,4.21428571429,3.85714285714,4.35714285714,3.14285714286,2.28571428571,6.64285714286,6.92857142857,3.14285714286,3.5,0,0,0.214285714286,2.28571428571,1.57142857143,1.42857142857,0.785714285714,1.07142857143,0.428571428571,0,0.571428571429,0.571428571429,0.142857142857,0.142857142857,0.292098200824,0.29902543141,0.303279329749,0.527333264264,0.362102473641,0.383006284027,0.350334635327,0.36062691825,0.311307015515,0.223346951907,0.537201133465,0.508390451936,0.296662169541,0.294654091321,14.6383298039,10.5633068482,11.9179113413,26.489514164,17.1532924101,16.1894519139,15.3681025716,17.2732524325,12.6862594435,11.4019644043,25.1302975237,6.36213479198,12.6548290528,13.3119030763,1.32136166785,0.935187953284,1.09963450076,2.31448273679,1.54689646431,1.4381720574,1.3284745849,1.42929334629,1.134852785,1.02199364016,2.25937116765,0.134794263505,1.12131200303,1.21041194372,0.153517642578,0.0563888721388,0.0750749247062,0.154583967558,0.100157599541,0.0993148069854,0.0875180739958,0.270444389292,0.0778746304988,0.0866746333346,0.163279652205,0.00458367290842,0.068239732115,0.123502988663,4.57142857143,457.142857143,0.142857142857,0.142857142857,0.285714285714,0.285714285714,5.28571428571,4.85714285714,5,14.4285714286,9,8.42857142857,7.71428571429,8.71428571429,6.28571428571,4.57142857143,13.2857142857,13.8571428571,6.28571428571,7,0,0,0.428571428571,4.57142857143,3.14285714286,2.85714285714,1.57142857143,2.14285714286,0.857142857143,0,1.14285714286,1.14285714286,0.285714285714,0.285714285714,,,,,,,,,,,,,,,451.857142857,452.285714286,452.142857143,442.714285714,448.142857143,448.714285714,449.428571429,448.428571429,450.857142857,452.571428571,443.857142857,443.285714286,450.857142857,450.142857143,451.857142857,452.285714286,452.142857143,442.714285714,448.142857143,448.714285714,449.428571429,448.428571429,450.857142857,452.571428571,443.857142857,443.285714286,450.857142857,450.142857143,451.857142857,452.285714286,452.142857143,442.714285714,448.142857143,448.714285714,449.428571429,448.428571429,450.857142857,452.571428571,443.857142857,443.285714286,450.857142857,450.142857143,451.857142857,452.285714286,452.142857143,442.714285714,448.142857143,448.714285714,449.428571429,448.428571429,450.857142857,452.571428571,443.857142857,443.285714286,450.857142857,450.142857143,451.857142857,452.285714286,452.142857143,442.714285714,448.142857143,448.714285714,449.428571429,448.428571429,450.857142857,452.571428571,443.857142857,443.285714286,450.857142857,450.142857143,100,100,100
61,,,,,,,,,,,,,,,0.0185714285714,0.02,0.0228571428571,0.0985714285714,0.0742857142857,0.0528571428571,0.0414285714286,0.0385714285714,0.0342857142857,0.0114285714286,0.08,0.0514285714286,0.03,0.0385714285714,0.00285714285714,0.00714285714286,0.01,0.0728571428571,0.0585714285714,0.0585714285714,0.0414285714286,0.0357142857143,0.04,0.00285714285714,0.0414285714286,0.00714285714286,0.00714285714286,0.0128571428571,2.91264815729,3.07736846559,3.37076935773,15.764518004,9.96641473743,9.70667158777,6.91688661729,6.8840648493,6.40519061136,2.0466330504,11.8459333047,5.47473290284,3.75847542372,4.42072537662,1.70664822306,1.75424298932,1.83596551104,3.97045564186,3.1569628977,3.11555317524,2.62999745576,2.62375014994,2.53084780486,1.43060583334,3.44179216466,2.33981471549,1.93867878302,2.10255211032,1.35691546747,1.31157371445,1.31450074739,2.68199355565,1.82306269628,2.03352969399,1.66554179606,1.78038735533,1.64039778623,1.1542735101,2.40301991945,1.5956696006,1.37888816319,1.35988852675,0.928571428571,1,1.14285714286,4.92857142857,3.71428571429,2.64285714286,2.07142857143,1.92857142857,1.71428571429,0.571428571429,4,2.57142857143,1.5,1.92857142857,0.142857142857,0.357142857143,0.5,3.64285714286,2.92857142857,2.92857142857,2.07142857143,1.78571428571,2,0.142857142857,2.07142857143,0.357142857143,0.357142857143,0.642857142857,0.295777058913,0.3082718218,0.306180738813,0.543507128342,0.372526574211,0.386637508937,0.362475711505,0.388015185625,0.325229997206,0.22710783157,0.567503895935,0.517695835853,0.306815377834,0.307441854301,15.4433588802,10.8186437343,12.9842651879,26.7572808688,17.5588258649,16.7908182051,15.4243147877,17.340057617,13.7358131331,12.7091552427,26.2563498673,3.25064382399,13.0615596041,14.3287498742,1.22845993686,0.876748695282,0.979447809288,2.16669446326,1.40898586066,1.35585419451,1.24061994117,1.3738371198,1.0350568011,0.929848332446,2.06192092481,0.135837107729,0.978399022326,1.09156234149,0.179783709275,0.0874790939367,0.0782533860999,0.183924397635,0.127424547425,0.0981136550724,0.114126038705,0.137298832963,0.0853348267188,0.0747405795356,0.170138618174,0.00381159087194,0.0697338692021,0.14252262086,4.28571428571,428.571428571,0,0,0,0,1.85714285714,2,2.28571428571,9.85714285714,7.42857142857,5.28571428571,4.14285714286,3.85714285714,3.42857142857,1.14285714286,8,5.14285714286,3,3.85714285714,0.285714285714,0.714285714286,1,7.28571428571,5.85714285714,5.85714285714,4.14285714286,3.57142857143,4,0.285714285714,4.14285714286,0.714285714286,0.714285714286,1.28571428571,,,,,,,,,,,,,,,426.714285714,426.571428571,426.285714286,418.714285714,421.142857143,423.285714286,424.428571429,424.714285714,425.142857143,427.428571429,420.571428571,423.428571429,425.571428571,424.714285714,426.714285714,426.571428571,426.285714286,418.714285714,421.142857143,423.285714286,424.428571429,424.714285714,425.142857143,427.428571429,420.571428571,423.428571429,425.571428571,424.714285714,426.714285714,426.571428571,426.285714286,418.714285714,421.142857143,423.285714286,424.428571429,424.714285714,425.142857143,427.428571429,420.571428571,423.428571429,425.571428571,424.714285714,426.714285714,426.571428571,426.285714286,418.714285714,421.142857143,423.285714286,424.428571429,424.714285714,425.142857143,427.428571429,420.571428571,423.428571429,425.571428571,424.714285714,426.714285714,426.571428571,426.285714286,418.714285714,421.142857143,423.285714286,424.428571429,424.714285714,425.142857143,427.428571429,420.571428571,423.428571429,425.571428571,424.714285714,100,100,100
62,,,,,,,,,,,,,,,0.00428571428571,0.00428571428571,0.0128571428571,0.0614285714286,0.0428571428571,0.03,0.0214285714286,0.0257142857143,0.02,0.00571428571429,0.0642857142857,0.0428571428571,0.0214285714286,0.0285714285714,0,0,0.00714285714286,0.0257142857143,0.0157142857143,0.0142857142857,0.0128571428571,0.0128571428571,0.00428571428571,0,0.00571428571429,0.00571428571429,0.00285714285714,0.00571428571429,1.93362799365,1.86702741286,2.63024713558,11.2892739698,6.20955435706,6.20714198293,4.48593012349,4.89099305722,3.79037528995,1.61861009272,9.53176524291,4.78370376986,2.89849358673,3.44106481118,1.39054952938,1.36639211534,1.6218036674,3.35995148325,2.4918977421,2.49141365151,2.11800144558,2.21155896535,1.94688861776,1.27224608183,3.08735570398,2.18716797934,1.70249628097,1.85501073075,1.31123692724,1.28559001963,1.27681131557,2.63289405648,1.81134837303,1.99821326906,1.66482563928,1.72116868106,1.6050201169,1.15451106838,2.4559652365,1.53464404384,1.29777034657,1.31406966973,0.214285714286,0.214285714286,0.642857142857,3.07142857143,2.14285714286,1.5,1.07142857143,1.28571428571,1,0.285714285714,3.21428571429,2.14285714286,1.07142857143,1.42857142857,0,0,0.357142857143,1.28571428571,0.785714285714,0.714285714286,0.642857142857,0.642857142857,0.214285714286,0,0.285714285714,0.285714285714,0.142857142857,0.285714285714,0.286198734806,0.30595174309,0.291708659085,0.542675990265,0.369980808474,0.377300504022,0.363159793169,0.377880823243,0.320041525643,0.21766013048,0.580806984319,0.483632839243,0.287919943332,0.287851846933,14.7205090396,10.099508628,11.8272307352,24.9503382462,16.8515221773,15.4921601175,14.5048273417,16.0204130645,12.07261873,11.9319426462,23.270336487,2.42812771413,11.4895932162,13.6043827547,1.21341859717,0.813215016519,0.923421706197,2.17345167873,1.43720439939,1.32957732831,1.23898520605,1.35615782947,0.982257151189,0.951613932662,2.05044016078,0.133334965677,0.94797898066,1.11168318684,0.125793091408,0.115748662488,0.0841653173815,0.159341532637,0.105176317141,0.0987538176782,0.0854682455697,0.12385170539,0.104674714711,0.0896761358885,0.162978077474,0.00521294948913,0.0744983344086,0.0841340097235,4.28571428571,428.571428571,0,0,0,0,0.428571428571,0.428571428571,1.28571428571,6.14285714286,4.28571428571,3,2.14285714286,2.57142857143,2,0.571428571429,6.42857142857,4.28571428571,2.14285714286,2.85714285714,0,0,0.714285714286,2.57142857143,1.57142857143,1.42857142857,1.28571428571,1.28571428571,0.428571428571,0,0.571428571429,0.571428571429,0.285714285714,0.571428571429,,,,,,,,,,,,,,,428.142857143,428.142857143,427.285714286,422.428571429,424.285714286,425.571428571,426.428571429,426,426.571428571,428,422.142857143,424.285714286,426.428571429,425.714285714,428.142857143,428.142857143,427.285714286,422.428571429,424.285714286,425.571428571,426.428571429,426,426.571428571,428,422.142857143,424.285714286,426.428571429,425.714285714,428.142857143,428.142857143,427.285714286,422.428571429,424.285714286,425.571428571,426.428571429,426,426.571428571,428,422.142857143,424.285714286,426.428571429,425.714285714,428.142857143,428.142857143,427.285714286,422.428571429,424.285714286,425.571428571,426.428571429,426,426.571428571,428,422.142857143,424.285714286,426.428571429,425.714285714,428.142857143,428.142857143,427.285714286,422.428571429,424.285714286,425.571428571,426.428571429,426,426.571428571,428,422.142857143,424.285714286,426.428571429,425.714285714,100,100,100
63,,,,,,,,,,,,,,,0.0114285714286,0.00857142857143,0.00857142857143,0.0514285714286,0.0357142857143,0.0228571428571,0.0242857142857,0.03,0.0171428571429,0.0157142857143,0.0428571428571,0.0142857142857,0.0128571428571,0.0142857142857,0.00571428571429,0.00571428571429,0.00285714285714,0.0314285714286,0.0142857142857,0.0114285714286,0.00714285714286,0.0114285714286,0.0114285714286,0.00285714285714,0.0171428571429,0.00285714285714,0.00714285714286,0.00428571428571,2.82403944045,2.48347975937,2.36850166681,10.4032257268,5.67545414944,5.21885075723,4.05499447723,5.17491367986,3.98502186096,2.30889935228,8.87191374516,3.06572295209,2.80616271739,2.64575167287,1.68048785787,1.57590601223,1.5389937189,3.22540318826,2.38232116841,2.28448041297,2.01370168526,2.27484366053,1.99625195328,1.5195062857,2.97857579141,1.75092060131,1.67516050496,1.62657667291,1.40246090259,1.33011053867,1.34054954977,2.50207285745,1.78198040097,1.87204835486,1.57593334434,1.76167111245,1.59889037535,1.17487357776,2.42320319931,1.48612923225,1.3439355332,1.31041224212,0.571428571429,0.428571428571,0.428571428571,2.57142857143,1.78571428571,1.14285714286,1.21428571429,1.5,0.857142857143,0.785714285714,2.14285714286,0.714285714286,0.642857142857,0.714285714286,0.285714285714,0.285714285714,0.142857142857,1.57142857143,0.714285714286,0.571428571429,0.357142857143,0.571428571429,0.571428571429,0.142857142857,0.857142857143,0.142857142857,0.357142857143,0.214285714286,0.301287188537,0.309037823207,0.299317536416,0.544604993606,0.378254848174,0.382263024241,0.366489336342,0.386932369289,0.326814614527,0.232786271279,0.570602107931,0.461877093987,0.305000003702,0.308281392293,13.3655640869,9.13424368095,11.371700308,23.7001685762,15.8864892032,15.1706071557,13.5702681578,15.1145608086,12.0306854323,10.6090745074,22.6184790658,1.54697660942,11.5490657584,13.1498857569,1.18978615727,0.858074896859,1.0255747758,2.10882429209,1.36877189804,1.28906322964,1.18208372301,1.34078848004,1.03666816489,0.99512593486,2.05266718458,0.145317594653,1.02731081164,1.75610438976,0.157949773135,0.110563759014,0.107287541127,0.18160112266,0.16052661736,0.147269372987,0.14214827024,0.154704120301,0.137539647531,0.131944633772,0.191683132613,0.00569652222832,0.123525445186,0.138884875549,4.14285714286,414.285714286,0,0,0,0,1.14285714286,0.857142857143,0.857142857143,5.14285714286,3.57142857143,2.28571428571,2.42857142857,3,1.71428571429,1.57142857143,4.28571428571,1.42857142857,1.28571428571,1.42857142857,0.571428571429,0.571428571429,0.285714285714,3.14285714286,1.42857142857,1.14285714286,0.714285714286,1.14285714286,1.14285714286,0.285714285714,1.71428571429,0.285714285714,0.714285714286,0.428571428571,,,,,,,,,,,,,,,413.142857143,413.428571429,413.428571429,409.142857143,410.714285714,412,411.857142857,411.285714286,412.571428571,412.714285714,410,412.857142857,413,412.857142857,413.142857143,413.428571429,413.428571429,409.142857143,410.714285714,412,411.857142857,411.285714286,412.571428571,412.714285714,410,412.857142857,413,412.857142857,413.142857143,413.428571429,413.428571429,409.142857143,410.714285714,412,411.857142857,411.285714286,412.571428571,412.714285714,410,412.857142857,413,412.857142857,413.142857143,413.428571429,413.428571429,409.142857143,410.714285714,412,411.857142857,411.285714286,412.571428571,412.714285714,410,412.857142857,413,412.857142857,413.142857143,413.428571429,413.428571429,409.142857143,410.714285714,412,411.857142857,411.285714286,412.571428571,412.714285714,410,412.857142857,413,412.857142857,100,100,100
64,,,,,,,,,,,,,,,0.08,0.07,0.0685714285714,0.172857142857,0.0957142857143,0.0757142857143,0.0828571428571,0.0857142857143,0.0614285714286,0.0885714285714,0.15,0.23,0.0642857142857,0.0685714285714,0.00428571428571,0.00857142857143,0.00428571428571,0.0257142857143,0.01,0.0128571428571,0.01,0.00857142857143,0.00714285714286,0,0.00714285714286,0.00285714285714,0.00428571428571,0.00571428571429,6.11693375391,5.6852410092,5.49979015131,16.20040411,8.49520342754,8.1926054061,7.4857469611,8.01989213017,6.07632446064,5.81016936026,13.4221352057,13.7664653574,5.32830281216,5.76417506293,2.47324356947,2.38437434334,2.34516313959,4.02497256015,2.91465322595,2.86227276934,2.73600931305,2.83194140656,2.46502017449,2.41042928962,3.66362323468,3.71031876763,2.30831168003,2.40086964722,1.37936508569,1.32539412275,1.36269329214,2.5043627296,1.79150471443,1.94011184665,1.68608713246,1.81813267279,1.62719176254,1.17541394057,2.35902360067,1.45726051705,1.37830743435,1.43174346468,4,3.5,3.42857142857,8.64285714286,4.78571428571,3.78571428571,4.14285714286,4.28571428571,3.07142857143,4.42857142857,7.5,11.5,3.21428571429,3.42857142857,0.214285714286,0.428571428571,0.214285714286,1.28571428571,0.5,0.642857142857,0.5,0.428571428571,0.357142857143,0,0.357142857143,0.142857142857,0.214285714286,0.285714285714,0.301852766098,0.313764197014,0.298655763462,0.546231359453,0.381951987557,0.394736455466,0.367454239321,0.392086879646,0.345412576496,0.245657199387,0.580503165617,0.448197206587,0.332223917096,0.325536180502,13.7929363837,9.44876668456,11.8714477711,23.4827130533,15.5691503598,14.5231013641,13.7081947666,15.1045004768,11.4795040659,11.3869233996,23.0232317058,4.02273892044,10.2571868413,11.6775862841,1.21756063848,0.851955517416,0.989310259798,2.11189890254,1.36500352406,1.29199879742,1.21232295371,1.33485946574,1.05020929678,0.933919566036,2.08256982171,0.143948326348,1.00331661711,1.13774263758,0.176207416031,0.0741754545537,0.102570457618,0.170711692276,0.109372644523,0.11524018578,0.110147929593,0.112464368803,0.099270170474,0.143581865106,0.166714213364,0.00581770050442,0.08554423602,0.113604764723,4.14285714286,414.285714286,0.142857142857,0.142857142857,0.285714285714,0.285714285714,8,7,6.85714285714,17.2857142857,9.57142857143,7.57142857143,8.28571428571,8.57142857143,6.14285714286,8.85714285714,15,23,6.42857142857,6.85714285714,0.428571428571,0.857142857143,0.428571428571,2.57142857143,1,1.28571428571,1,0.857142857143,0.714285714286,0,0.714285714286,0.285714285714,0.428571428571,0.571428571429,,,,,,,,,,,,,,,406.285714286,407.285714286,407.428571429,397,404.714285714,406.714285714,406,405.714285714,408.142857143,405.428571429,399.285714286,391.285714286,407.857142857,407.428571429,406.285714286,407.285714286,407.428571429,397,404.714285714,406.714285714,406,405.714285714,408.142857143,405.428571429,399.285714286,391.285714286,407.857142857,407.428571429,406.285714286,407.285714286,407.428571429,397,404.714285714,406.714285714,406,405.714285714,408.142857143,405.428571429,399.285714286,391.285714286,407.857142857,407.428571429,406.285714286,407.285714286,407.428571429,397,404.714285714,406.714285714,406,405.714285714,408.142857143,405.428571429,399.285714286,391.285714286,407.857142857,407.428571429,406.285714286,407.285714286,407.428571429,397,404.714285714,406.714285714,406,405.714285714,408.142857143,405.428571429,399.285714286,391.285714286,407.857142857,407.428571429,100,100,100
65,,,,,,,,,,,,,,,0.08,0.0571428571429,0.06,0.331428571429,0.195714285714,0.182857142857,0.174285714286,0.177142857143,0.134285714286,0.0828571428571,0.298571428571,0.384285714286,0.135714285714,0.142857142857,0.0171428571429,0.0185714285714,0.0242857142857,0.0542857142857,0.0328571428571,0.0371428571429,0.0285714285714,0.0271428571429,0.0285714285714,0.0128571428571,0.0457142857143,0.00428571428571,0.02,0.0271428571429,6.55321391813,5.29766377272,5.74401715439,24.5254261905,14.3173705843,14.3962747139,12.8910584638,13.0202123368,10.5391459682,6.12003994225,21.6348256988,21.4678613479,9.49477722913,10.4843563361,2.55992459227,2.30166543458,2.39666792743,4.95231523538,3.78383014739,3.79424231091,3.59041201867,3.6083531336,3.24640508381,2.47387144821,4.65132515513,4.63334235168,3.08135963969,3.23795557969,1.30233293016,1.2296135519,1.23682312402,2.28904170011,1.69964677381,1.84289845459,1.65776998433,1.67509003415,1.54799509861,1.15513014701,2.10250802245,1.42803708612,1.30731134142,1.40867183405,4,2.85714285714,3,16.5714285714,9.78571428571,9.14285714286,8.71428571429,8.85714285714,6.71428571429,4.14285714286,14.9285714286,19.2142857143,6.78571428571,7.14285714286,0.857142857143,0.928571428571,1.21428571429,2.71428571429,1.64285714286,1.85714285714,1.42857142857,1.35714285714,1.42857142857,0.642857142857,2.28571428571,0.214285714286,1,1.35714285714,0.301069222671,0.310991747073,0.304185683196,0.543512539629,0.382075707627,0.392160664225,0.366375047845,0.383186355409,0.347142212251,0.263735060521,0.565606132485,0.472271473405,0.328934721916,0.323358459672,14.9057835449,12.0386336509,13.4776905929,26.6820711073,17.0774488644,16.4433677277,15.5849212096,17.2161670847,14.2032641968,13.7811407222,25.9171630774,7.15715443391,13.0399166582,14.3603913232,1.36913352293,1.08646255399,1.22933942097,2.47998090965,1.59772863349,1.52012216629,1.47298359698,1.59922739886,1.27046306783,1.17268906415,2.39797715853,0.14963891957,1.22108766091,1.30414622004,0.126268326961,0.0568970079459,0.0625067687297,0.1579525811,0.119123923496,0.0861815234837,0.113202235135,0.10445915291,0.0899717439803,0.120720568624,0.141524663392,0.00499961649778,0.0623083051118,0.0771828007806,4,400,0.142857142857,0.142857142857,0.428571428571,0.428571428571,8,5.71428571429,6,33.1428571429,19.5714285714,18.2857142857,17.4285714286,17.7142857143,13.4285714286,8.28571428571,29.8571428571,38.4285714286,13.5714285714,14.2857142857,1.71428571429,1.85714285714,2.42857142857,5.42857142857,3.28571428571,3.71428571429,2.85714285714,2.71428571429,2.85714285714,1.28571428571,4.57142857143,0.428571428571,2,2.71428571429,,,,,,,,,,,,,,,392,394.285714286,394,366.857142857,380.428571429,381.714285714,382.571428571,382.285714286,386.571428571,391.714285714,370.142857143,361.571428571,386.428571429,385.714285714,392,394.285714286,394,366.857142857,380.428571429,381.714285714,382.571428571,382.285714286,386.571428571,391.714285714,370.142857143,361.571428571,386.428571429,385.714285714,392,394.285714286,394,366.857142857,380.428571429,381.714285714,382.571428571,382.285714286,386.571428571,391.714285714,370.142857143,361.571428571,386.428571429,385.714285714,392,394.285714286,394,366.857142857,380.428571429,381.714285714,382.571428571,382.285714286,386.571428571,391.714285714,370.142857143,361.571428571,386.428571429,385.714285714,392,394.285714286,394,366.857142857,380.428571429,381.714285714,382.571428571,382.285714286,386.571428571,391.714285714,370.142857143,361.571428571,386.428571429,385.714285714,100,100,100
66,,,,,,,,,,,,,,,0.0228571428571,0.0228571428571,0.0271428571429,0.0971428571429,0.0628571428571,0.0471428571429,0.0442857142857,0.0557142857143,0.0328571428571,0.0157142857143,0.0728571428571,0.0785714285714,0.03,0.03,0,0,0,0.0542857142857,0.02,0.0214285714286,0.0214285714286,0.0257142857143,0.0185714285714,0,0.0585714285714,0.00571428571429,0.00857142857143,0.00714285714286,3.28068232045,3.07323748821,3.35234904677,13.2586337516,7.43563301074,7.06593061134,6.1758703116,7.02921532794,5.03141257843,2.30168058026,11.740565367,6.51008172233,3.75726947568,3.93904351406,1.81126539205,1.75306516941,1.83094212,3.6412406885,2.72683571393,2.65818182436,2.48512983798,2.65126674025,2.24308104589,1.51712905854,3.42645084117,2.55148617914,1.93836773489,1.98470237417,1.46213035588,1.38938128149,1.41251767763,2.3847861917,1.81460074614,1.9071861951,1.70004588935,1.71982172231,1.56843361575,1.23124583027,2.27357357382,1.51518843978,1.35229362459,1.44287929395,1.14285714286,1.14285714286,1.35714285714,4.85714285714,3.14285714286,2.35714285714,2.21428571429,2.78571428571,1.64285714286,0.785714285714,3.64285714286,3.92857142857,1.5,1.5,0,0,0,2.71428571429,1,1.07142857143,1.07142857143,1.28571428571,0.928571428571,0,2.92857142857,0.285714285714,0.428571428571,0.357142857143,0.298885988362,0.304918262383,0.298313479107,0.53280300652,0.374100619552,0.378605412706,0.352617178186,0.358477640951,0.33267266204,0.261051680625,0.554899490729,0.455640939136,0.315055263499,0.313808943356,14.8429638705,11.731653055,12.6302598655,25.6690764603,17.8469109308,16.3923967547,15.9700871352,17.036833691,13.8980600272,13.0126434052,25.126551864,4.53860938976,13.6570871033,14.6811449304,1.17480584234,0.882989393392,1.03972303315,2.17270940008,1.4407607232,1.35212610951,1.28125346488,1.37792220799,1.10399281517,0.970306909603,2.04157238979,0.151075759957,1.05398530375,1.11844413502,0.109950596797,0.054226227009,0.0853151247768,0.148321358138,0.095203891675,0.0824119702602,0.0996744026349,0.0969085857158,0.0854332620609,0.107852488886,0.146885963019,0.00468155162119,0.0690117209726,0.0945433662823,3.85714285714,385.714285714,0,0,0,0,2.28571428571,2.28571428571,2.71428571429,9.71428571429,6.28571428571,4.71428571429,4.42857142857,5.57142857143,3.28571428571,1.57142857143,7.28571428571,7.85714285714,3,3,0,0,0,5.42857142857,2,2.14285714286,2.14285714286,2.57142857143,1.85714285714,0,5.85714285714,0.571428571429,0.857142857143,0.714285714286,,,,,,,,,,,,,,,383.428571429,383.428571429,383,376,379.428571429,381,381.285714286,380.142857143,382.428571429,384.142857143,378.428571429,377.857142857,382.714285714,382.714285714,383.428571429,383.428571429,383,376,379.428571429,381,381.285714286,380.142857143,382.428571429,384.142857143,378.428571429,377.857142857,382.714285714,382.714285714,383.428571429,383.428571429,383,376,379.428571429,381,381.285714286,380.142857143,382.428571429,384.142857143,378.428571429,377.857142857,382.714285714,382.714285714,383.428571429,383.428571429,383,376,379.428571429,381,381.285714286,380.142857143,382.428571429,384.142857143,378.428571429,377.857142857,382.714285714,382.714285714,383.428571429,383.428571429,383,376,379.428571429,381,381.285714286,380.142857143,382.428571429,384.142857143,378.428571429,377.857142857,382.714285714,382.714285714,100,100,100
67,,,,,,,,,,,,,,,0.01,0.01,0.01,0.222857142857,0.0671428571429,0.0485714285714,0.0414285714286,0.0514285714286,0.0357142857143,0.00571428571429,0.198571428571,0.235714285714,0.0357142857143,0.0428571428571,0,0,0.0171428571429,0.0385714285714,0.0142857142857,0.0157142857143,0.0171428571429,0.0157142857143,0.00571428571429,0,0.0457142857143,0.00285714285714,0.00714285714286,0.00714285714286,2.35570154457,2.24904643773,3.14000553636,19.2432137287,7.33415502496,7.17878873477,5.75186929804,6.28200272438,4.51972297572,1.71280987794,17.0656019873,14.1536034251,3.91736268659,4.48967590875,1.53482948387,1.49968211222,1.77200607684,4.38670875813,2.70816451217,2.67932617178,2.39830550557,2.50639237239,2.12596401092,1.30874362575,4.13105337502,3.76212751314,1.97923285305,2.1188855346,1.36224136796,1.32251519376,1.33523880981,2.48430778231,1.8063018722,1.99110597922,1.68026720181,1.71022216897,1.56470265683,1.19461106316,2.20257037867,1.49165411424,1.33210568039,1.41055872219,0.5,0.5,0.5,11.1428571429,3.35714285714,2.42857142857,2.07142857143,2.57142857143,1.78571428571,0.285714285714,9.92857142857,11.7857142857,1.78571428571,2.14285714286,0,0,0.857142857143,1.92857142857,0.714285714286,0.785714285714,0.857142857143,0.785714285714,0.285714285714,0,2.28571428571,0.142857142857,0.357142857143,0.357142857143,0.285500104234,0.290168023032,0.28012123875,0.524600248682,0.366915946027,0.377652364241,0.342862842098,0.344072806923,0.307002692853,0.239909140453,0.52584445118,0.463993618379,0.294268521102,0.287480021447,13.352945582,9.73105662321,11.4943169404,24.7555338501,15.423677562,14.3712646199,13.7161988188,14.6427033552,12.2000483126,10.6761269789,24.1521829799,7.08342429503,11.5423557124,12.6768808513,1.11783331591,0.885171457982,1.01324889927,2.28012680794,1.37136270278,1.31232321696,1.24537631575,1.30645053526,1.01099142903,0.939005529496,2.17713803587,0.131812114127,0.964268454448,1.06630981387,0.126188150219,0.0709808259059,0.112091160817,0.153962121728,0.102318709992,0.0971023791398,0.0909962853131,0.10419116682,0.0851363455075,0.0982284562728,0.166876592403,0.00536959656481,0.0792127440216,0.156291299872,4.14285714286,414.285714286,0.285714285714,0.285714285714,0.428571428571,0.428571428571,1,1,1,22.2857142857,6.71428571429,4.85714285714,4.14285714286,5.14285714286,3.57142857143,0.571428571429,19.8571428571,23.5714285714,3.57142857143,4.28571428571,0,0,1.71428571429,3.85714285714,1.42857142857,1.57142857143,1.71428571429,1.57142857143,0.571428571429,0,4.57142857143,0.285714285714,0.714285714286,0.714285714286,,,,,,,,,,,,,,,413.285714286,413.285714286,413.285714286,392,407.571428571,409.428571429,410.142857143,409.142857143,410.714285714,413.714285714,394.428571429,390.714285714,410.714285714,410,413.285714286,413.285714286,413.285714286,392,407.571428571,409.428571429,410.142857143,409.142857143,410.714285714,413.714285714,394.428571429,390.714285714,410.714285714,410,413.285714286,413.285714286,413.285714286,392,407.571428571,409.428571429,410.142857143,409.142857143,410.714285714,413.714285714,394.428571429,390.714285714,410.714285714,410,413.285714286,413.285714286,413.285714286,392,407.571428571,409.428571429,410.142857143,409.142857143,410.714285714,413.714285714,394.428571429,390.714285714,410.714285714,410,413.285714286,413.285714286,413.285714286,392,407.571428571,409.428571429,410.142857143,409.142857143,410.714285714,413.714285714,394.428571429,390.714285714,410.714285714,410,100,100,100
68,,,,,,,,,,,,,,,0.0728571428571,0.0685714285714,0.0671428571429,0.18,0.142857142857,0.112857142857,0.0828571428571,0.118571428571,0.105714285714,0.0542857142857,0.178571428571,0.31,0.0814285714286,0.0985714285714,0.0271428571429,0.03,0.0285714285714,0.03,0.0157142857143,0.0171428571429,0.0142857142857,0.0157142857143,0.0128571428571,0.0271428571429,0.0371428571429,0.00285714285714,0.0128571428571,0.0128571428571,7.29258844367,7.00030764023,7.06687467923,17.4054380644,11.468015035,10.9899693805,7.86636962623,10.2364277343,8.64875707269,5.66729114466,16.4262749553,17.9063703986,6.67940312823,7.8201670035,2.70047929888,2.64580944896,2.65835939617,4.17198251008,3.38644578208,3.31511227269,2.80470490894,3.1994417848,2.9408769224,2.38060730585,4.05293411682,4.23159194614,2.58445412577,2.79645615083,1.51412959936,1.43935270579,1.51035108287,2.62782002132,1.88134090648,2.11895478492,1.73471230153,1.87673706736,1.64929853093,1.26327454389,2.37498645671,1.50449767556,1.40182645643,1.49957941839,3.64285714286,3.42857142857,3.35714285714,9,7.14285714286,5.64285714286,4.14285714286,5.92857142857,5.28571428571,2.71428571429,8.92857142857,15.5,4.07142857143,4.92857142857,1.35714285714,1.5,1.42857142857,1.5,0.785714285714,0.857142857143,0.714285714286,0.785714285714,0.642857142857,1.35714285714,1.85714285714,0.142857142857,0.642857142857,0.642857142857,0.296103686069,0.295488641138,0.283944479569,0.510349590515,0.372658757513,0.36647668496,0.33794800689,0.349913342875,0.315038948054,0.237411467695,0.514160377357,0.490632467608,0.293893283877,0.292747421855,11.9214669323,9.18342695155,10.9544483458,24.0386720371,14.9879051935,14.5533614731,13.321304106,14.1112673534,12.2708685391,11.2180175195,22.5082369776,5.99248069462,10.8799174643,12.5867442313,1.13079399662,0.862518987828,0.977877250331,2.13868804088,1.32280929315,1.27755983152,1.19609297511,1.27677005702,1.08749672853,0.940183448936,2.0523888386,0.139791268959,1.02276823381,1.09447507624,0.158630921734,0.0817691311039,0.0851615649681,0.170769509895,0.129621249574,0.120211965791,0.12249521541,0.134063377919,0.10993922021,0.0987013119616,0.172729151571,0.00520264411001,0.0925472507623,0.159766184233,4.14285714286,414.285714286,0,0,0,0,7.28571428571,6.85714285714,6.71428571429,18,14.2857142857,11.2857142857,8.28571428571,11.8571428571,10.5714285714,5.42857142857,17.8571428571,31,8.14285714286,9.85714285714,2.71428571429,3,2.85714285714,3,1.57142857143,1.71428571429,1.42857142857,1.57142857143,1.28571428571,2.71428571429,3.71428571429,0.285714285714,1.28571428571,1.28571428571,,,,,,,,,,,,,,,407,407.428571429,407.571428571,396.285714286,400,403,406,402.428571429,403.714285714,408.857142857,396.428571429,383.285714286,406.142857143,404.428571429,407,407.428571429,407.571428571,396.285714286,400,403,406,402.428571429,403.714285714,408.857142857,396.428571429,383.285714286,406.142857143,404.428571429,407,407.428571429,407.571428571,396.285714286,400,403,406,402.428571429,403.714285714,408.857142857,396.428571429,383.285714286,406.142857143,404.428571429,407,407.428571429,407.571428571,396.285714286,400,403,406,402.428571429,403.714285714,408.857142857,396.428571429,383.285714286,406.142857143,404.428571429,407,407.428571429,407.571428571,396.285714286,400,403,406,402.428571429,403.714285714,408.857142857,396.428571429,383.285714286,406.142857143,404.428571429,100,100,100
69,,,,,,,,,,,,,,,0.0214285714286,0.0114285714286,0.0114285714286,0.102857142857,0.05,0.0314285714286,0.0242857142857,0.0185714285714,0.0242857142857,0.0257142857143,0.08,0.0771428571429,0.0157142857143,0.02,0.0228571428571,0.0185714285714,0.0214285714286,0.0771428571429,0.0414285714286,0.0485714285714,0.0357142857143,0.0414285714286,0.0328571428571,0.0157142857143,0.0742857142857,0.00285714285714,0.0257142857143,0.0285714285714,4.23359396169,3.22748049653,3.51089701374,14.4583138781,7.78234818187,7.46746477429,5.72793882764,5.78092350412,5.43322241764,3.68145297234,12.6683179021,6.19745879477,4.09053045553,4.4670174867,2.0575699166,1.7965189942,1.87373877948,3.80240895724,2.78968603643,2.7326662391,2.39331126844,2.4043551119,2.33092737288,1.91871127905,3.559258055,2.48946958101,2.02250598405,2.1135319933,1.4210236618,1.31433652332,1.36676255103,2.33630346447,1.79190390659,1.86211298645,1.65164730728,1.66761011754,1.60501699695,1.26886736932,2.22576552849,1.48238280979,1.42095104916,1.42774159361,1.07142857143,0.571428571429,0.571428571429,5.14285714286,2.5,1.57142857143,1.21428571429,0.928571428571,1.21428571429,1.28571428571,4,3.85714285714,0.785714285714,1,1.14285714286,0.928571428571,1.07142857143,3.85714285714,2.07142857143,2.42857142857,1.78571428571,2.07142857143,1.64285714286,0.785714285714,3.71428571429,0.142857142857,1.28571428571,1.42857142857,0.287898393941,0.292668977348,0.28158074315,0.508474838923,0.35535462907,0.357308596364,0.337502165763,0.345926148915,0.304434328259,0.240520116499,0.506408742647,0.475231639316,0.296653259303,0.288361891977,10.980206773,8.66592291344,9.34437238442,22.5199523583,14.0456495203,13.7908897324,12.8327257402,13.6334708301,10.895006079,9.64393981177,20.788267499,5.6871638954,10.2030355742,11.2158758527,1.0147837313,0.778609307548,0.879610397274,2.11446658044,1.25792465006,1.22659430182,1.15042040148,1.27088134698,0.986883639967,0.81274879753,1.92626620475,0.142675761692,0.917385804528,1.05579292086,0.0782684688107,0.0561939390052,0.063999052154,0.14791509505,0.101838560529,0.0994632114431,0.0927321891147,0.094358709877,0.0976092115947,0.0822580574611,0.132259601087,0.00630895682637,0.0865976024844,0.09251980616,3.85714285714,385.714285714,0.142857142857,0.142857142857,0.142857142857,0.142857142857,2.14285714286,1.14285714286,1.14285714286,10.2857142857,5,3.14285714286,2.42857142857,1.85714285714,2.42857142857,2.57142857143,8,7.71428571429,1.57142857143,2,2.28571428571,1.85714285714,2.14285714286,7.71428571429,4.14285714286,4.85714285714,3.57142857143,4.14285714286,3.28571428571,1.57142857143,7.42857142857,0.285714285714,2.57142857143,2.85714285714,,,,,,,,,,,,,,,383.571428571,384.571428571,384.571428571,375.428571429,380.714285714,382.571428571,383.285714286,383.857142857,383.285714286,383.142857143,377.714285714,378,384.142857143,383.714285714,383.571428571,384.571428571,384.571428571,375.428571429,380.714285714,382.571428571,383.285714286,383.857142857,383.285714286,383.142857143,377.714285714,378,384.142857143,383.714285714,383.571428571,384.571428571,384.571428571,375.428571429,380.714285714,382.571428571,383.285714286,383.857142857,383.285714286,383.142857143,377.714285714,378,384.142857143,383.714285714,383.571428571,384.571428571,384.571428571,375.428571429,380.714285714,382.571428571,383.285714286,383.857142857,383.285714286,383.142857143,377.714285714,378,384.142857143,383.714285714,383.571428571,384.571428571,384.571428571,375.428571429,380.714285714,382.571428571,383.285714286,383.857142857,383.285714286,383.142857143,377.714285714,378,384.142857143,383.714285714,100,100,100
70,,,,,,,,,,,,,,,0.0542857142857,0.0542857142857,0.0557142857143,0.104285714286,0.0714285714286,0.0671428571429,0.0671428571429,0.0614285714286,0.0542857142857,0.05,0.0742857142857,0.0785714285714,0.0571428571429,0.0571428571429,0.00142857142857,0.00142857142857,0.00428571428571,0.06,0.03,0.04,0.0242857142857,0.03,0.0128571428571,0,0.0342857142857,0.00428571428571,0.00857142857143,0.00714285714286,4.40850974055,4.32706671783,4.60776345461,13.5442906538,7.65227986825,8.24443682214,6.78037072583,6.87213614634,5.56033308863,3.94771399087,9.51611207937,6.26867281877,4.89264420868,4.86641833161,2.09964514634,2.08016026253,2.14657016065,3.68025687334,2.76627545054,2.87131273499,2.60391450048,2.62147594808,2.35803585397,1.98688550019,3.08481961861,2.50373177852,2.2119322342,2.20599599538,1.27388989118,1.24151215544,1.26797612541,2.30868034588,1.60650281569,1.69920392096,1.48625104017,1.51680835141,1.48431473465,1.20320986984,2.02176671523,1.4580177214,1.26764739694,1.28535310998,2.71428571429,2.71428571429,2.78571428571,5.21428571429,3.57142857143,3.35714285714,3.35714285714,3.07142857143,2.71428571429,2.5,3.71428571429,3.92857142857,2.85714285714,2.85714285714,0.0714285714286,0.0714285714286,0.214285714286,3,1.5,2,1.21428571429,1.5,0.642857142857,0,1.71428571429,0.214285714286,0.428571428571,0.357142857143,0.281466005701,0.294553315071,0.283567068938,0.502311241281,0.345109355478,0.354324103862,0.338870084836,0.33834999226,0.313944739629,0.258892168503,0.518531330389,0.48119713836,0.305334304808,0.310268394959,11.2131765631,9.5146636258,10.1495793243,21.495190203,14.1286510993,13.5359412965,13.2036167359,14.08908079,12.029965729,9.93456654953,20.8639189529,6.18132722018,11.9722105061,12.5869444287,1.16399273477,1.02900368216,1.06158152637,2.06534399873,1.40259952016,1.34390990663,1.33044880546,1.37488769492,1.20001508072,1.07512656328,1.94931402508,0.127345608344,1.21075660008,1.23682373605,0.0715223848825,0.0725561672654,0.0754220389769,0.158281991009,0.0896082196877,0.089427477431,0.0814375192761,0.0807292702103,0.0806579189874,0.0711258280374,0.144321446355,0.00477886898932,0.0813671878607,0.0929898632234,3.57142857143,357.142857143,0,0,0,0,5.42857142857,5.42857142857,5.57142857143,10.4285714286,7.14285714286,6.71428571429,6.71428571429,6.14285714286,5.42857142857,5,7.42857142857,7.85714285714,5.71428571429,5.71428571429,0.142857142857,0.142857142857,0.428571428571,6,3,4,2.42857142857,3,1.28571428571,0,3.42857142857,0.428571428571,0.857142857143,0.714285714286,,,,,,,,,,,,,,,351.714285714,351.714285714,351.571428571,346.714285714,350,350.428571429,350.428571429,351,351.714285714,352.142857143,349.714285714,349.285714286,351.428571429,351.428571429,351.714285714,351.714285714,351.571428571,346.714285714,350,350.428571429,350.428571429,351,351.714285714,352.142857143,349.714285714,349.285714286,351.428571429,351.428571429,351.714285714,351.714285714,351.571428571,346.714285714,350,350.428571429,350.428571429,351,351.714285714,352.142857143,349.714285714,349.285714286,351.428571429,351.428571429,351.714285714,351.714285714,351.571428571,346.714285714,350,350.428571429,350.428571429,351,351.714285714,352.142857143,349.714285714,349.285714286,351.428571429,351.428571429,351.714285714,351.714285714,351.571428571,346.714285714,350,350.428571429,350.428571429,351,351.714285714,352.142857143,349.714285714,349.285714286,351.428571429,351.428571429,100,100,100
71,,,,,,,,,,,,,,,0.0257142857143,0.0271428571429,0.0257142857143,0.0685714285714,0.0528571428571,0.0471428571429,0.0471428571429,0.0457142857143,0.0171428571429,0.0214285714286,0.0385714285714,0.03,0.0185714285714,0.02,0,0,0.00285714285714,0.0414285714286,0.00857142857143,0.0157142857143,0.01,0.0114285714286,0.00714285714286,0,0.0257142857143,0.0214285714286,0.00571428571429,0.00571428571429,3.24323971917,3.13234428417,3.25661173372,10.8283301234,5.82470227838,6.49972436143,5.34447070062,5.26803545341,3.54464725745,2.48566531569,7.34309306186,4.60858179653,2.8301648048,3.07609640198,1.80089969714,1.76984301116,1.80460847103,3.2906428131,2.41344199814,2.54945569905,2.31181112996,2.2952201318,1.8827233619,1.57659928824,2.70981421169,2.14676076835,1.68230936655,1.75388038417,1.39911594711,1.33236685152,1.35205040777,2.30831759586,1.65929916138,1.83217554251,1.57712645133,1.55270492891,1.52655217505,1.18921686175,2.03194668916,1.42728876724,1.27117232919,1.33805161196,1.28571428571,1.35714285714,1.28571428571,3.42857142857,2.64285714286,2.35714285714,2.35714285714,2.28571428571,0.857142857143,1.07142857143,1.92857142857,1.5,0.928571428571,1,0,0,0.142857142857,2.07142857143,0.428571428571,0.785714285714,0.5,0.571428571429,0.357142857143,0,1.28571428571,1.07142857143,0.285714285714,0.285714285714,0.292350089688,0.296575180553,0.284723212621,0.504140209401,0.354001903728,0.357331534055,0.343627626003,0.340948383134,0.311255529423,0.255558503896,0.497768511457,0.459298079278,0.2984654356,0.305187969163,10.4999511753,9.72643427375,10.0318266582,20.2956813086,13.4664749654,12.883474994,12.3559927643,12.835384574,11.5621049583,9.7699480344,19.6028817969,2.92914534976,11.4617836548,12.1232964736,1.00755252069,0.863118590054,0.881202018444,1.75320008988,1.13143141867,1.10268794565,1.0739453146,1.13102156403,0.920571611439,0.768262705883,1.60134687176,0.1245124252,0.899745164311,0.949047904163,0.0734317049527,0.0515531634789,0.0677371779872,0.146685221459,0.102065588412,0.0828755639421,0.0766500601169,0.0792291906493,0.0894498091111,0.073575832564,0.1465503692,0.00443654750887,0.0857271571362,0.0877987971428,3.57142857143,357.142857143,0,0,0,0,2.57142857143,2.71428571429,2.57142857143,6.85714285714,5.28571428571,4.71428571429,4.71428571429,4.57142857143,1.71428571429,2.14285714286,3.85714285714,3,1.85714285714,2,0,0,0.285714285714,4.14285714286,0.857142857143,1.57142857143,1,1.14285714286,0.714285714286,0,2.57142857143,2.14285714286,0.571428571429,0.571428571429,,,,,,,,,,,,,,,354.571428571,354.428571429,354.571428571,350.285714286,351.857142857,352.428571429,352.428571429,352.571428571,355.428571429,355,353.285714286,354.142857143,355.285714286,355.142857143,354.571428571,354.428571429,354.571428571,350.285714286,351.857142857,352.428571429,352.428571429,352.571428571,355.428571429,355,353.285714286,354.142857143,355.285714286,355.142857143,354.571428571,354.428571429,354.571428571,350.285714286,351.857142857,352.428571429,352.428571429,352.571428571,355.428571429,355,353.285714286,354.142857143,355.285714286,355.142857143,354.571428571,354.428571429,354.571428571,350.285714286,351.857142857,352.428571429,352.428571429,352.571428571,355.428571429,355,353.285714286,354.142857143,355.285714286,355.142857143,354.571428571,354.428571429,354.571428571,350.285714286,351.857142857,352.428571429,352.428571429,352.571428571,355.428571429,355,353.285714286,354.142857143,355.285714286,355.142857143,100,100,100
72,,,,,,,,,,,,,,,0.0128571428571,0.0128571428571,0.01,0.0371428571429,0.0257142857143,0.0214285714286,0.0214285714286,0.0185714285714,0.01,0.00571428571429,0.0257142857143,0.0114285714286,0.01,0.0114285714286,0,0,0,0.0428571428571,0.0171428571429,0.0328571428571,0.0185714285714,0.02,0.01,0,0.02,0.0228571428571,0.00571428571429,0.00571428571429,2.26339335798,2.1484018258,2.13672022154,8.27883056108,4.34049052603,5.25499502905,4.10454775812,4.14164020259,2.89354520555,1.53355460626,5.99958007547,3.41102639371,2.19606307093,2.31627209894,1.50445782858,1.46574275567,1.46175244879,2.87729570275,2.08338439229,2.29237759303,2.02596835072,2.03510201282,1.70104238793,1.23836771852,2.44940402455,1.84689642203,1.48191196463,1.52193038571,1.2730028339,1.22700639075,1.27934366827,2.06853343243,1.48244169638,1.59396026135,1.45070595164,1.48763865707,1.3760614832,1.1170677332,1.92713927617,1.30258998899,1.18758106469,1.20794422131,0.642857142857,0.642857142857,0.5,1.85714285714,1.28571428571,1.07142857143,1.07142857143,0.928571428571,0.5,0.285714285714,1.28571428571,0.571428571429,0.5,0.571428571429,0,0,0,2.14285714286,0.857142857143,1.64285714286,0.928571428571,1,0.5,0,1,1.14285714286,0.285714285714,0.285714285714,0.278339005962,0.286584672905,0.285305207633,0.488154249708,0.34038417107,0.340151467158,0.334286211508,0.337966819989,0.298056704853,0.248482821153,0.51234677293,0.436597154418,0.286988246457,0.287461776724,11.4936334118,10.1852691613,10.3230553705,19.9664548571,13.5933891999,13.5258998427,13.0801178553,13.0752767968,10.6506260504,9.03757528458,18.1309687002,2.14624928044,10.446883525,11.3030632291,0.970086547838,0.864060425965,0.897838671063,1.69606888347,1.1668187425,1.12898254604,1.10421968153,1.13921302967,0.927491217435,0.755034606473,1.5584304049,0.167902464554,0.923653450234,0.945983246563,0.0776218839442,0.051488860664,0.0548136850989,0.131802786979,0.0875636633883,0.0825145676813,0.075214249663,0.0905394533991,0.0692599350822,0.0532498133795,0.123604647995,0.00466535494502,0.0610402270869,0.069634082089,3.28571428571,328.571428571,0,0,0,0,1.28571428571,1.28571428571,1,3.71428571429,2.57142857143,2.14285714286,2.14285714286,1.85714285714,1,0.571428571429,2.57142857143,1.14285714286,1,1.14285714286,0,0,0,4.28571428571,1.71428571429,3.28571428571,1.85714285714,2,1,0,2,2.28571428571,0.571428571429,0.571428571429,,,,,,,,,,,,,,,327.285714286,327.285714286,327.571428571,324.857142857,326,326.428571429,326.428571429,326.714285714,327.571428571,328,326,327.428571429,327.571428571,327.428571429,327.285714286,327.285714286,327.571428571,324.857142857,326,326.428571429,326.428571429,326.714285714,327.571428571,328,326,327.428571429,327.571428571,327.428571429,327.285714286,327.285714286,327.571428571,324.857142857,326,326.428571429,326.428571429,326.714285714,327.571428571,328,326,327.428571429,327.571428571,327.428571429,327.285714286,327.285714286,327.571428571,324.857142857,326,326.428571429,326.428571429,326.714285714,327.571428571,328,326,327.428571429,327.571428571,327.428571429,327.285714286,327.285714286,327.571428571,324.857142857,326,326.428571429,326.428571429,326.714285714,327.571428571,328,326,327.428571429,327.571428571,327.428571429,100,100,100
73,,,,,,,,,,,,,,,0.00714285714286,0.00571428571429,0.00714285714286,0.0742857142857,0.0128571428571,0.01,0.0142857142857,0.0114285714286,0.00857142857143,0.00714285714286,0.0571428571429,0.105714285714,0.00714285714286,0.0114285714286,0,0,0,0.0271428571429,0.0114285714286,0.02,0.01,0.00857142857143,0.00571428571429,0,0.0157142857143,0.0142857142857,0.00571428571429,0.00571428571429,1.79796098161,1.60484108295,1.7724256655,9.46204672845,3.59407801679,4.1669021852,3.16401100584,2.98903878451,2.60587804156,1.47412091635,7.13724068219,7.76732462371,1.87711516497,2.30282668242,1.34088067389,1.26682322482,1.33132477837,3.07604400626,1.89580537419,2.04129914153,1.77876670922,1.7288836816,1.61427322395,1.2141338132,2.67156146891,2.78699203869,1.37007852511,1.51750673225,1.20034083679,1.14853245371,1.18965659262,2.09538019391,1.54265754544,1.63306527279,1.39632563951,1.41033286302,1.37535171039,1.05687182724,1.86932702846,1.32940762135,1.11097165675,1.20236592819,0.357142857143,0.285714285714,0.357142857143,3.71428571429,0.642857142857,0.5,0.714285714286,0.571428571429,0.428571428571,0.357142857143,2.85714285714,5.28571428571,0.357142857143,0.571428571429,0,0,0,1.35714285714,0.571428571429,1,0.5,0.428571428571,0.285714285714,0,0.785714285714,0.714285714286,0.285714285714,0.285714285714,0.265642136991,0.272316993008,0.26547482668,0.463329407997,0.323835110636,0.319432507908,0.307056891961,0.311454915067,0.282169064983,0.226193562517,0.49273195584,0.434396496664,0.267669449729,0.269389519267,10.0945118022,8.63092672297,8.95805885511,17.8743709322,11.878533405,11.6172601047,11.3517584122,11.5678377889,9.41709440492,8.01616170479,16.4650060716,4.48688070131,9.3637677542,9.31544644085,0.89139822792,0.767989254006,0.816598830892,1.63825710631,1.02307926277,1.00888703906,0.939771545812,0.999106687901,0.80195537365,0.703198744175,1.58666942007,0.171062356346,0.807010986338,0.850400913558,0.0881007697689,0.065212818503,0.069514375539,0.137748113241,0.0949483201588,0.0871330311694,0.0898602691505,0.0923436297302,0.0855504547909,0.0707105683213,0.138332131706,0.00499030564766,0.0827672627072,0.0777712903367,3.42857142857,342.857142857,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.714285714286,0.571428571429,0.714285714286,7.42857142857,1.28571428571,1,1.42857142857,1.14285714286,0.857142857143,0.714285714286,5.71428571429,10.5714285714,0.714285714286,1.14285714286,0,0,0,2.71428571429,1.14285714286,2,1,0.857142857143,0.571428571429,0,1.57142857143,1.42857142857,0.571428571429,0.571428571429,,,,,,,,,,,,,,,342.142857143,342.285714286,342.142857143,335.428571429,341.571428571,341.857142857,341.428571429,341.714285714,342,342.142857143,337.142857143,332.285714286,342.142857143,341.714285714,342.142857143,342.285714286,342.142857143,335.428571429,341.571428571,341.857142857,341.428571429,341.714285714,342,342.142857143,337.142857143,332.285714286,342.142857143,341.714285714,342.142857143,342.285714286,342.142857143,335.428571429,341.571428571,341.857142857,341.428571429,341.714285714,342,342.142857143,337.142857143,332.285714286,342.142857143,341.714285714,342.142857143,342.285714286,342.142857143,335.428571429,341.571428571,341.857142857,341.428571429,341.714285714,342,342.142857143,337.142857143,332.285714286,342.142857143,341.714285714,342.142857143,342.285714286,342.142857143,335.428571429,341.571428571,341.857142857,341.428571429,341.714285714,342,342.142857143,337.142857143,332.285714286,342.142857143,341.714285714,100,100,100
74,,,,,,,,,,,,,,,0.0457142857143,0.0385714285714,0.0471428571429,0.0914285714286,0.08,0.0614285714286,0.05,0.0628571428571,0.0485714285714,0.0357142857143,0.0714285714286,0.131428571429,0.0342857142857,0.0428571428571,0.00142857142857,0.00142857142857,0.00142857142857,0.0271428571429,0.0157142857143,0.0214285714286,0.0114285714286,0.0114285714286,0.00428571428571,0,0.0128571428571,0.0128571428571,0.00428571428571,0.00428571428571,3.6568687837,3.24211668811,3.71194300521,9.6941398153,6.82520641466,6.4083585852,4.90397302553,5.5594193408,4.41775129356,2.85900445859,7.5007620787,8.87077499111,3.11646725467,3.72416773606,1.91229411538,1.80058787292,1.92664034142,3.11354136239,2.61250960087,2.53147359955,2.21449159527,2.35784209412,2.10184473584,1.69085908892,2.73875191989,2.9783846278,1.76535187843,1.92981028499,1.14005522961,1.11450288834,1.13285991042,1.94050724985,1.42810788421,1.50515827817,1.35371505646,1.35835695843,1.33225153432,1.03599718768,1.81286413292,1.28704672674,1.08990633822,1.1691983916,2.28571428571,1.92857142857,2.35714285714,4.57142857143,4,3.07142857143,2.5,3.14285714286,2.42857142857,1.78571428571,3.57142857143,6.57142857143,1.71428571429,2.14285714286,0.0714285714286,0.0714285714286,0.0714285714286,1.35714285714,0.785714285714,1.07142857143,0.571428571429,0.571428571429,0.214285714286,0,0.642857142857,0.642857142857,0.214285714286,0.214285714286,0.25397854014,0.260598180897,0.254539951772,0.449964849112,0.309578689015,0.308700284436,0.297580354469,0.302804254958,0.277396736496,0.223617906579,0.487080803509,0.423822417389,0.264767616507,0.270424646205,9.49503648086,8.21461177043,8.90140481448,16.0545822496,10.5863397462,10.6875589474,10.3973838539,10.4835984116,8.83000390336,7.61810560669,15.7173437078,2.32527306897,9.24007477954,9.49967953682,0.792327921557,0.699264802265,0.72828694105,1.42141078561,1.01082931133,0.959084330299,0.913553992081,0.941366439708,0.812816565975,0.681252055968,1.35032605258,0.172241366288,0.7938615891,0.791310012791,0.0683837572326,0.0648562251887,0.0665081036906,0.121108803182,0.0721753377983,0.0729677880712,0.0792403944821,0.0785417606035,0.0618472422967,0.0640254713298,0.100913078954,0.00434658325664,0.0638177550711,0.068654991602,3.28571428571,328.571428571,0,0,0,0,4.57142857143,3.85714285714,4.71428571429,9.14285714286,8,6.14285714286,5,6.28571428571,4.85714285714,3.57142857143,7.14285714286,13.1428571429,3.42857142857,4.28571428571,0.142857142857,0.142857142857,0.142857142857,2.71428571429,1.57142857143,2.14285714286,1.14285714286,1.14285714286,0.428571428571,0,1.28571428571,1.28571428571,0.428571428571,0.428571428571,,,,,,,,,,,,,,,324,324.714285714,323.857142857,319.428571429,320.571428571,322.428571429,323.571428571,322.285714286,323.714285714,325,321.428571429,315.428571429,325.142857143,324.285714286,324,324.714285714,323.857142857,319.428571429,320.571428571,322.428571429,323.571428571,322.285714286,323.714285714,325,321.428571429,315.428571429,325.142857143,324.285714286,324,324.714285714,323.857142857,319.428571429,320.571428571,322.428571429,323.571428571,322.285714286,323.714285714,325,321.428571429,315.428571429,325.142857143,324.285714286,324,324.714285714,323.857142857,319.428571429,320.571428571,322.428571429,323.571428571,322.285714286,323.714285714,325,321.428571429,315.428571429,325.142857143,324.285714286,324,324.714285714,323.857142857,319.428571429,320.571428571,322.428571429,323.571428571,322.285714286,323.714285714,325,321.428571429,315.428571429,325.142857143,324.285714286,100,100,100
75,,,,,,,,,,,,,,,0.101428571429,0.0842857142857,0.0828571428571,0.345714285714,0.187142857143,0.175714285714,0.175714285714,0.18,0.155714285714,0.0914285714286,0.315714285714,0.434285714286,0.142857142857,0.145714285714,0,0,0,0.02,0.0114285714286,0.0185714285714,0.01,0.00714285714286,0.00428571428571,0,0.0128571428571,0.00857142857143,0.00428571428571,0.00428571428571,6.64164005097,5.7258819339,5.70556201083,22.49373279,12.2353596461,12.3977768174,11.3857189164,11.4023855024,9.91424770452,5.83476238669,19.8374575035,23.9933569548,8.811355386,8.97093485196,2.5771379573,2.39288151272,2.38863182823,4.7427558223,3.49790789559,3.52104768747,3.37427309451,3.37674184716,3.14868983937,2.41552528173,4.45392607746,4.89830143568,2.96839272772,2.9951518913,1.25308079529,1.22946989374,1.2500819445,2.05134553507,1.51881144896,1.63813647268,1.44913927234,1.43011980101,1.3835634082,1.12398123439,1.8463168945,1.36033077298,1.20590734671,1.21282103047,5.07142857143,4.21428571429,4.14285714286,17.2857142857,9.35714285714,8.78571428571,8.78571428571,9,7.78571428571,4.57142857143,15.7857142857,21.7142857143,7.14285714286,7.28571428571,0,0,0,1,0.571428571429,0.928571428571,0.5,0.357142857143,0.214285714286,0,0.642857142857,0.428571428571,0.214285714286,0.214285714286,0.289861259999,0.299754583426,0.291853496792,0.496937325478,0.343784888209,0.352498998998,0.333444650149,0.337916668164,0.311504953802,0.263509868125,0.517038626511,0.477583895622,0.300538876883,0.301974896114,10.6888322505,9.64866099998,9.7665022495,18.8670579555,12.4732781187,11.7366050742,11.6492283814,11.3862574515,9.65346666692,9.83481452605,18.2615234451,10.921409094,10.0404656377,9.76541513809,1.60395939818,1.52594677193,1.51557410228,2.55612599082,1.85065979688,1.79248799039,1.80498368238,1.78461898498,1.58023292383,1.51715399136,2.5560751151,0.150628905571,1.60892931631,1.62302228459,0.055932023813,0.0504312135052,0.0540890868618,0.108661753458,0.0634726553018,0.0672348251478,0.061280786014,0.0612064310696,0.0574467954181,0.0347370530405,0.112779591409,0.00400731643661,0.0457479740156,0.0464001938897,3.71428571429,371.428571429,0.285714285714,0.285714285714,0.428571428571,0.428571428571,10.1428571429,8.42857142857,8.28571428571,34.5714285714,18.7142857143,17.5714285714,17.5714285714,18,15.5714285714,9.14285714286,31.5714285714,43.4285714286,14.2857142857,14.5714285714,0,0,0,2,1.14285714286,1.85714285714,1,0.714285714286,0.428571428571,0,1.28571428571,0.857142857143,0.428571428571,0.428571428571,,,,,,,,,,,,,,,361.285714286,363,363.142857143,336.857142857,352.714285714,353.857142857,353.857142857,353.428571429,355.857142857,362.285714286,339.857142857,328,357.142857143,356.857142857,361.285714286,363,363.142857143,336.857142857,352.714285714,353.857142857,353.857142857,353.428571429,355.857142857,362.285714286,339.857142857,328,357.142857143,356.857142857,361.285714286,363,363.142857143,336.857142857,352.714285714,353.857142857,353.857142857,353.428571429,355.857142857,362.285714286,339.857142857,328,357.142857143,356.857142857,361.285714286,363,363.142857143,336.857142857,352.714285714,353.857142857,353.857142857,353.428571429,355.857142857,362.285714286,339.857142857,328,357.142857143,356.857142857,361.285714286,363,363.142857143,336.857142857,352.714285714,353.857142857,353.857142857,353.428571429,355.857142857,362.285714286,339.857142857,328,357.142857143,356.857142857,100,100,100
76,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00571428571429,0.0928571428571,0.0385714285714,0.0328571428571,0.0328571428571,0.0357142857143,0.0214285714286,0.0142857142857,0.0671428571429,0.1,0.0228571428571,0.0214285714286,0.00714285714286,0.00857142857143,0.0114285714286,0.0314285714286,0.0185714285714,0.0257142857143,0.02,0.0214285714286,0.00714285714286,0.00285714285714,0.01,0.01,0.00428571428571,0.00714285714286,1.90384677894,1.90939582716,2.25823789303,10.8954857601,5.34275115935,5.7217398713,4.7274634672,5.10154428585,3.27331401841,1.95851431356,7.53604215397,7.61844480174,2.7492616914,2.79677194744,1.37979954303,1.38180889676,1.5027434555,3.30083107113,2.31143919655,2.39201585933,2.17427308938,2.25865984288,1.80923022814,1.39946929711,2.74518526769,2.76015303955,1.65808977182,1.67235520971,1.18484040231,1.15670534525,1.18367860329,2.16360810819,1.57658120698,1.67127748825,1.44381658265,1.49813264724,1.35821301343,1.0494624607,1.91804569727,1.4554878226,1.17988085596,1.16970103824,0.142857142857,0.142857142857,0.285714285714,4.64285714286,1.92857142857,1.64285714286,1.64285714286,1.78571428571,1.07142857143,0.714285714286,3.35714285714,5,1.14285714286,1.07142857143,0.357142857143,0.428571428571,0.571428571429,1.57142857143,0.928571428571,1.28571428571,1,1.07142857143,0.357142857143,0.142857142857,0.5,0.5,0.214285714286,0.357142857143,0.288846174501,0.297164197026,0.289790592763,0.478579280859,0.351726007131,0.357895471302,0.340915763673,0.346911711234,0.31160694035,0.253534226898,0.498141813914,0.485011706739,0.304243462892,0.301531572809,9.33374897794,8.09561409685,8.31421932385,19.9310944578,13.1941601845,12.2229277731,12.6465351109,12.5124989149,10.9143929361,8.34089686929,19.6992353895,7.1414600262,10.726891562,10.9137977485,0.984055176205,0.881917637536,0.901340761667,1.95821591128,1.30200591357,1.25831033911,1.25830206465,1.27688581483,1.08689024415,0.869330803009,1.91062090488,0.143364173219,1.08631776005,1.08376582729,0.0644784420816,0.0479198516458,0.0382749839342,0.0937021485726,0.0550085828642,0.053822483628,0.0557222638868,0.0624596355559,0.0494223456057,0.0544416272854,0.0983057935899,0.00381673670047,0.0548399716612,0.0543989380466,3.42857142857,342.857142857,0,0,0,0,0.285714285714,0.285714285714,0.571428571429,9.28571428571,3.85714285714,3.28571428571,3.28571428571,3.57142857143,2.14285714286,1.42857142857,6.71428571429,10,2.28571428571,2.14285714286,0.714285714286,0.857142857143,1.14285714286,3.14285714286,1.85714285714,2.57142857143,2,2.14285714286,0.714285714286,0.285714285714,1,1,0.428571428571,0.714285714286,,,,,,,,,,,,,,,342.571428571,342.571428571,342.285714286,333.571428571,339,339.571428571,339.571428571,339.285714286,340.714285714,341.428571429,336.142857143,332.857142857,340.571428571,340.714285714,342.571428571,342.571428571,342.285714286,333.571428571,339,339.571428571,339.571428571,339.285714286,340.714285714,341.428571429,336.142857143,332.857142857,340.571428571,340.714285714,342.571428571,342.571428571,342.285714286,333.571428571,339,339.571428571,339.571428571,339.285714286,340.714285714,341.428571429,336.142857143,332.857142857,340.571428571,340.714285714,342.571428571,342.571428571,342.285714286,333.571428571,339,339.571428571,339.571428571,339.285714286,340.714285714,341.428571429,336.142857143,332.857142857,340.571428571,340.714285714,342.571428571,342.571428571,342.285714286,333.571428571,339,339.571428571,339.571428571,339.285714286,340.714285714,341.428571429,336.142857143,332.857142857,340.571428571,340.714285714,100,100,100
77,,,,,,,,,,,,,,,0.05,0.0457142857143,0.0457142857143,0.0842857142857,0.0571428571429,0.0557142857143,0.0571428571429,0.0571428571429,0.0114285714286,0.00714285714286,0.0342857142857,0.0271428571429,0.00857142857143,0.0114285714286,0,0,0,0.0142857142857,0.0114285714286,0.0157142857143,0.0128571428571,0.0114285714286,0.01,0,0.0142857142857,0.0157142857143,0.00857142857143,0.00714285714286,4.22261395698,3.89619101456,3.96855900899,9.63875902266,5.99541543375,6.56631200325,5.83401439405,5.77309087214,3.06756103088,1.41116039403,5.96768178554,4.18289554041,2.17308055236,2.3152750884,2.0548999871,1.97387715285,1.99212424537,3.10463508688,2.44855374328,2.56248161032,2.41537044655,2.40272571721,1.75144541191,1.18792272225,2.4428839075,2.04521283499,1.47413722304,1.52160280244,1.31248388828,1.26904559762,1.29724505136,2.17029666039,1.60213732407,1.73057315125,1.52774814484,1.53118236783,1.41284551861,1.02665356225,1.8812523374,1.42829912748,1.1471432758,1.17758382285,2.5,2.28571428571,2.28571428571,4.21428571429,2.85714285714,2.78571428571,2.85714285714,2.85714285714,0.571428571429,0.357142857143,1.71428571429,1.35714285714,0.428571428571,0.571428571429,0,0,0,0.714285714286,0.571428571429,0.785714285714,0.642857142857,0.571428571429,0.5,0,0.714285714286,0.785714285714,0.428571428571,0.357142857143,0.291933810826,0.306422317504,0.290721637767,0.475189290852,0.342157083148,0.36371758499,0.337074803604,0.338324166582,0.300481907473,0.234267735434,0.477753033742,0.46509078104,0.284535932371,0.294682117007,9.39672622848,8.32398215451,8.35542181848,19.1933189194,12.5609034082,12.5485548303,12.3891747608,12.1908609128,11.009872447,9.14053261794,19.3896401464,3.62214712709,11.0831255008,10.7908357232,0.821366854866,0.707350255613,0.729155007665,1.66789344354,1.18357864238,1.09435513998,1.10892227271,1.08898996985,0.97804049602,0.774866320085,1.6730490582,0.13349776415,1.00466431786,0.968539276204,0.0736044521627,0.0479267979958,0.0550880232443,0.0914856679666,0.0678844631863,0.0681779058424,0.0617088245985,0.0602381997245,0.0459665474479,0.041537543499,0.0778473977747,0.00372050755486,0.0418050137623,0.0512970625922,3.42857142857,342.857142857,0,0,0,0,5,4.57142857143,4.57142857143,8.42857142857,5.71428571429,5.57142857143,5.71428571429,5.71428571429,1.14285714286,0.714285714286,3.42857142857,2.71428571429,0.857142857143,1.14285714286,0,0,0,1.42857142857,1.14285714286,1.57142857143,1.28571428571,1.14285714286,1,0,1.42857142857,1.57142857143,0.857142857143,0.714285714286,,,,,,,,,,,,,,,337.857142857,338.285714286,338.285714286,334.428571429,337.142857143,337.285714286,337.142857143,337.142857143,341.714285714,342.142857143,339.428571429,340.142857143,342,341.714285714,337.857142857,338.285714286,338.285714286,334.428571429,337.142857143,337.285714286,337.142857143,337.142857143,341.714285714,342.142857143,339.428571429,340.142857143,342,341.714285714,337.857142857,338.285714286,338.285714286,334.428571429,337.142857143,337.285714286,337.142857143,337.142857143,341.714285714,342.142857143,339.428571429,340.142857143,342,341.714285714,337.857142857,338.285714286,338.285714286,334.428571429,337.142857143,337.285714286,337.142857143,337.142857143,341.714285714,342.142857143,339.428571429,340.142857143,342,341.714285714,337.857142857,338.285714286,338.285714286,334.428571429,337.142857143,337.285714286,337.142857143,337.142857143,341.714285714,342.142857143,339.428571429,340.142857143,342,341.714285714,100,100,100
78,,,,,,,,,,,,,,,0.147142857143,0.15,0.15,0.221428571429,0.164285714286,0.167142857143,0.16,0.165714285714,0.00714285714286,0.00285714285714,0.07,0.0657142857143,0.00571428571429,0.00714285714286,0.00428571428571,0.00142857142857,0.00142857142857,0.0171428571429,0.0114285714286,0.0142857142857,0.0128571428571,0.0114285714286,0.00142857142857,0,0.00571428571429,0.00857142857143,0,0,10.1160763431,10.0122294838,10.1109106287,17.7648999014,12.5534881047,13.2401706937,12.1156113435,12.374832995,2.64090174525,1.18608052469,7.8938405198,5.7495136234,1.80166824065,1.88012290358,3.18057798885,3.16421072052,3.1797658135,4.21484280863,3.54309019144,3.63870453509,3.48074867571,3.51778808273,1.62508515015,1.0890732412,2.80959792849,2.39781434298,1.3422623591,1.37117573767,1.5951952143,1.56230627996,1.59357524368,2.41584943092,1.94107542845,2.04174976974,1.86353272056,1.87555062257,1.48739043855,1.02138307301,2.02685131031,1.42661414163,1.23124081923,1.23409077723,7.35714285714,7.5,7.5,11.0714285714,8.21428571429,8.35714285714,8,8.28571428571,0.357142857143,0.142857142857,3.5,3.28571428571,0.285714285714,0.357142857143,0.214285714286,0.0714285714286,0.0714285714286,0.857142857143,0.571428571429,0.714285714286,0.642857142857,0.571428571429,0.0714285714286,0,0.285714285714,0.428571428571,0,0,0.311523814746,0.32141058453,0.305167840823,0.519573055604,0.378865925443,0.380393127959,0.371419113552,0.377973219385,0.318151115587,0.22996094314,0.514007557218,0.494224827609,0.297338874649,0.304188459794,11.1088307671,9.68418465816,9.73710589911,20.054577111,14.122011557,13.5170201573,13.6603255369,13.3855831379,10.8002842248,8.61801035387,18.7329877755,6.50196699869,10.6865701064,11.0065354493,0.91738462866,0.859932344838,0.848793365891,2.21621438064,1.35093830239,1.26327201122,1.26990800177,1.26327051915,0.967040959993,0.763000632946,2.07336320224,0.162458596722,0.981769431317,0.965793809949,0.0856005651476,0.0736599416456,0.0656287129841,0.133827224941,0.134424575031,0.0952558947097,0.0978862802291,0.0958246367963,0.0858959371523,0.0645561188448,0.146432276649,0.00482628093646,0.0828847564673,0.0909236582368,3.57142857143,357.142857143,0.142857142857,0.142857142857,0.285714285714,0.285714285714,14.7142857143,15,15,22.1428571429,16.4285714286,16.7142857143,16,16.5714285714,0.714285714286,0.285714285714,7,6.57142857143,0.571428571429,0.714285714286,0.428571428571,0.142857142857,0.142857142857,1.71428571429,1.14285714286,1.42857142857,1.28571428571,1.14285714286,0.142857142857,0,0.571428571429,0.857142857143,0,0,,,,,,,,,,,,,,,342.428571429,342.142857143,342.142857143,335,340.714285714,340.428571429,341.142857143,340.571428571,356.428571429,356.857142857,350.142857143,350.571428571,356.571428571,356.428571429,342.428571429,342.142857143,342.142857143,335,340.714285714,340.428571429,341.142857143,340.571428571,356.428571429,356.857142857,350.142857143,350.571428571,356.571428571,356.428571429,342.428571429,342.142857143,342.142857143,335,340.714285714,340.428571429,341.142857143,340.571428571,356.428571429,356.857142857,350.142857143,350.571428571,356.571428571,356.428571429,342.428571429,342.142857143,342.142857143,335,340.714285714,340.428571429,341.142857143,340.571428571,356.428571429,356.857142857,350.142857143,350.571428571,356.571428571,356.428571429,342.428571429,342.142857143,342.142857143,335,340.714285714,340.428571429,341.142857143,340.571428571,356.428571429,356.857142857,350.142857143,350.571428571,356.571428571,356.428571429,100,100,100
79,,,,,,,,,,,,,,,0.00142857142857,0,0,0.0457142857143,0.0171428571429,0.02,0.0157142857143,0.0185714285714,0.0214285714286,0,0.0385714285714,0.0314285714286,0.0157142857143,0.0142857142857,0,0,0.00285714285714,0.0185714285714,0.01,0.0128571428571,0.00857142857143,0.00857142857143,0.00142857142857,0,0.00285714285714,0.00428571428571,0,0,2.08453091105,1.96813636606,2.16818134152,8.297847185,4.46876602068,5.04274460246,4.07206036578,4.16671142159,3.43966242342,0.967622857792,6.12265181512,3.67359210734,2.25574534855,2.11446219335,1.44379046646,1.40290283557,1.47247456396,2.88059840745,2.11394560495,2.24560562042,2.01793467827,2.04125241496,1.85463269232,0.983678228788,2.47439928369,1.91666170915,1.50191389518,1.45411904373,1.41883837685,1.40290283557,1.42313885432,2.25467546904,1.76397935462,1.84387837441,1.69049538642,1.67617677005,1.515521455,0.983678228788,2.01276507414,1.37400066289,1.21244837533,1.18329053028,0.0714285714286,0,0,2.28571428571,0.857142857143,1,0.785714285714,0.928571428571,1.07142857143,0,1.92857142857,1.57142857143,0.785714285714,0.714285714286,0,0,0.142857142857,0.928571428571,0.5,0.642857142857,0.428571428571,0.428571428571,0.0714285714286,0,0.142857142857,0.214285714286,0,0,0.302700656101,0.316545669329,0.30160854306,0.53964427852,0.384916347524,0.388595963658,0.370917293847,0.373873266487,0.337284247044,0.236601835883,0.539444188116,0.508966554287,0.323584107489,0.310768336884,12.7286449566,11.5732023511,12.7662241696,21.8785146265,16.0089377286,16.0142304482,16.0139062478,16.115706314,10.790722352,8.39573185013,18.0059096275,3.61546726279,10.0121852535,10.1285898003,1.16433378565,1.05882780673,1.08415171869,2.02288614941,1.42990438217,1.41117014021,1.41811460826,1.40494830333,0.920011344186,0.743065207789,1.70107647484,0.129660117138,0.873254387949,0.871935333649,0.071003378064,0.051902521714,0.056393891416,0.124883839884,0.131906023477,0.0912578072579,0.0813528649051,0.0994241337143,0.0728692364142,0.0415823426355,0.131852220725,0.00565367039692,0.0600957356641,0.0686117183334,3.42857142857,342.857142857,0,0,0,0,0.142857142857,0,0,4.57142857143,1.71428571429,2,1.57142857143,1.85714285714,2.14285714286,0,3.85714285714,3.14285714286,1.57142857143,1.42857142857,0,0,0.285714285714,1.85714285714,1,1.28571428571,0.857142857143,0.857142857143,0.142857142857,0,0.285714285714,0.428571428571,0,0,,,,,,,,,,,,,,,342.714285714,342.857142857,342.857142857,338.285714286,341.142857143,340.857142857,341.285714286,341,340.714285714,342.857142857,339,339.714285714,341.285714286,341.428571429,342.714285714,342.857142857,342.857142857,338.285714286,341.142857143,340.857142857,341.285714286,341,340.714285714,342.857142857,339,339.714285714,341.285714286,341.428571429,342.714285714,342.857142857,342.857142857,338.285714286,341.142857143,340.857142857,341.285714286,341,340.714285714,342.857142857,339,339.714285714,341.285714286,341.428571429,342.714285714,342.857142857,342.857142857,338.285714286,341.142857143,340.857142857,341.285714286,341,340.714285714,342.857142857,339,339.714285714,341.285714286,341.428571429,342.714285714,342.857142857,342.857142857,338.285714286,341.142857143,340.857142857,341.285714286,341,340.714285714,342.857142857,339,339.714285714,341.285714286,341.428571429,100,100,100
80,,,,,,,,,,,,,,,0.0585714285714,0.0585714285714,0.06,0.0842857142857,0.0742857142857,0.07,0.07,0.0671428571429,0.0671428571429,0.0557142857143,0.0771428571429,0.134285714286,0.07,0.07,0,0.00285714285714,0.00142857142857,0.0114285714286,0.00428571428571,0.01,0.00428571428571,0.00142857142857,0.00142857142857,0,0.00285714285714,0.00285714285714,0,0,4.39285065019,4.38493314574,4.48703221885,9.33475976427,6.41214204955,6.7557849934,5.85484693383,5.73724024965,5.57804263241,3.93313695688,7.82340518143,8.77792735836,4.94320311844,4.98810943857,2.09591284413,2.09402319609,2.11826160302,3.05528390895,2.53222077425,2.59918929542,2.41967909728,2.39525369213,2.36178801598,1.98321379505,2.79703506975,2.96275671603,2.22333153588,2.23340758452,1.21007405626,1.14608227205,1.18979143022,2.13284914576,1.57593484033,1.66005571997,1.46306569215,1.51943042653,1.46610750078,1.07117816966,1.95535295572,1.38592369964,1.20133389132,1.21988091164,2.92857142857,2.92857142857,3,4.21428571429,3.71428571429,3.5,3.5,3.35714285714,3.35714285714,2.78571428571,3.85714285714,6.71428571429,3.5,3.5,0,0.142857142857,0.0714285714286,0.571428571429,0.214285714286,0.5,0.214285714286,0.0714285714286,0.0714285714286,0,0.142857142857,0.142857142857,0,0,0.296970508379,0.310558530159,0.295612312083,0.513479777513,0.370129084576,0.378890081278,0.363255807107,0.362654329962,0.330527362535,0.247463101616,0.520393088055,0.511823340563,0.314562835584,0.309827626613,13.1762025836,12.4419410543,12.9411064841,21.6229112397,16.0223762631,15.6802501388,15.3936557517,16.0198805416,11.8854222106,9.59304771579,17.9393719634,5.00450959912,10.6325149754,11.0136350531,1.37380292014,1.29376228842,1.38108892243,2.02122532479,1.53370896756,1.55700510546,1.49191416973,1.52570955767,1.18550126281,1.07069098542,1.72723152919,0.135085452486,1.13505122534,1.16041628044,0.042029190611,0.0494571408432,0.0603387349895,0.105558639515,0.0721798475166,0.0742887887066,0.0722851094845,0.0720955326474,0.0527182730066,0.0466231354536,0.123134206907,0.00454584631711,0.0557617587608,0.0709154838073,3.57142857143,357.142857143,0,0,0,0,5.85714285714,5.85714285714,6,8.42857142857,7.42857142857,7,7,6.71428571429,6.71428571429,5.57142857143,7.71428571429,13.4285714286,7,7,0,0.285714285714,0.142857142857,1.14285714286,0.428571428571,1,0.428571428571,0.142857142857,0.142857142857,0,0.285714285714,0.285714285714,0,0,,,,,,,,,,,,,,,351.285714286,351.285714286,351.142857143,348.714285714,349.714285714,350.142857143,350.142857143,350.428571429,350.428571429,351.571428571,349.428571429,343.714285714,350.142857143,350.142857143,351.285714286,351.285714286,351.142857143,348.714285714,349.714285714,350.142857143,350.142857143,350.428571429,350.428571429,351.571428571,349.428571429,343.714285714,350.142857143,350.142857143,351.285714286,351.285714286,351.142857143,348.714285714,349.714285714,350.142857143,350.142857143,350.428571429,350.428571429,351.571428571,349.428571429,343.714285714,350.142857143,350.142857143,351.285714286,351.285714286,351.142857143,348.714285714,349.714285714,350.142857143,350.142857143,350.428571429,350.428571429,351.571428571,349.428571429,343.714285714,350.142857143,350.142857143,351.285714286,351.285714286,351.142857143,348.714285714,349.714285714,350.142857143,350.142857143,350.428571429,350.428571429,351.571428571,349.428571429,343.714285714,350.142857143,350.142857143,100,100,100
81,,,,,,,,,,,,,,,0.0128571428571,0.0128571428571,0.0128571428571,0.0342857142857,0.0242857142857,0.0228571428571,0.02,0.0185714285714,0.02,0.01,0.0271428571429,0.0271428571429,0.0171428571429,0.0157142857143,0.0128571428571,0.0128571428571,0.0128571428571,0.0714285714286,0.0542857142857,0.0628571428571,0.0485714285714,0.05,0.0414285714286,0.0157142857143,0.0571428571429,0.00714285714286,0.0228571428571,0.0342857142857,2.77849942595,2.6911681351,2.79333616515,9.00769750263,6.18347276805,6.83721526819,5.44235279008,5.40917262858,4.82599866845,2.36267884152,7.20642402122,3.42123583317,3.26671129539,3.79316819332,1.66688314706,1.6404780203,1.67132766541,3.00128264291,2.48665895692,2.61480692752,2.33288507863,2.32576280574,2.19681557452,1.53710079095,2.68447835179,1.84965830173,1.80740457435,1.94760575921,1.22179586684,1.18551838847,1.22785254792,1.92924420873,1.50163289105,1.59734184897,1.41907764464,1.40733833885,1.32460186359,1.03776902816,1.72977984349,1.30650301143,1.1254826944,1.13717553321,0.642857142857,0.642857142857,0.642857142857,1.71428571429,1.21428571429,1.14285714286,1,0.928571428571,1,0.5,1.35714285714,1.35714285714,0.857142857143,0.785714285714,0.642857142857,0.642857142857,0.642857142857,3.57142857143,2.71428571429,3.14285714286,2.42857142857,2.5,2.07142857143,0.785714285714,2.85714285714,0.357142857143,1.14285714286,1.71428571429,0.294684702966,0.317219748182,0.30158235906,0.504453429565,0.374914286591,0.387909621948,0.364740154702,0.362486097633,0.333191234306,0.252075312588,0.492792460775,0.518998391207,0.324485324594,0.312917937368,11.729802102,11.5920976764,11.5765826672,19.3470453257,14.4725784091,14.3292361781,14.1237469659,14.6495728485,11.5725698858,9.69347601382,17.770926172,2.91931413376,10.7847665766,11.3825648812,1.0692718041,1.06864002615,1.09739557169,1.68357152765,1.27696691105,1.25481482717,1.23165405115,1.24601701216,0.923685643811,0.796852287062,1.40680707803,0.137794667515,0.890492788457,0.911362494622,0.0627809694666,0.0510157946806,0.0572645286457,0.128637802561,0.0998746268738,0.0826355302466,0.083881309314,0.0980846149936,0.0450200804573,0.034150108289,0.113180391856,0.00522710833515,0.0551687809102,0.0534002358729,3.14285714286,314.285714286,0,0,0,0,1.28571428571,1.28571428571,1.28571428571,3.42857142857,2.42857142857,2.28571428571,2,1.85714285714,2,1,2.71428571429,2.71428571429,1.71428571429,1.57142857143,1.28571428571,1.28571428571,1.28571428571,7.14285714286,5.42857142857,6.28571428571,4.85714285714,5,4.14285714286,1.57142857143,5.71428571429,0.714285714286,2.28571428571,3.42857142857,,,,,,,,,,,,,,,313,313,313,310.857142857,311.857142857,312,312.285714286,312.428571429,312.285714286,313.285714286,311.571428571,311.571428571,312.571428571,312.714285714,313,313,313,310.857142857,311.857142857,312,312.285714286,312.428571429,312.285714286,313.285714286,311.571428571,311.571428571,312.571428571,312.714285714,313,313,313,310.857142857,311.857142857,312,312.285714286,312.428571429,312.285714286,313.285714286,311.571428571,311.571428571,312.571428571,312.714285714,313,313,313,310.857142857,311.857142857,312,312.285714286,312.428571429,312.285714286,313.285714286,311.571428571,311.571428571,312.571428571,312.714285714,313,313,313,310.857142857,311.857142857,312,312.285714286,312.428571429,312.285714286,313.285714286,311.571428571,311.571428571,312.571428571,312.714285714,100,100,100
82,,,,,,,,,,,,,,,0.00428571428571,0.00428571428571,0.00428571428571,0.0157142857143,0.0114285714286,0.00714285714286,0.00714285714286,0.00571428571429,0.00857142857143,0.00428571428571,0.0114285714286,0.01,0.00571428571429,0.00714285714286,0.00142857142857,0.00142857142857,0.00428571428571,0.0171428571429,0.00714285714286,0.0128571428571,0.00714285714286,0.00571428571429,0.00428571428571,0.00142857142857,0.00142857142857,0.00285714285714,0.00285714285714,0.00142857142857,2.00317394405,1.94518257043,2.09242496953,5.6842109266,3.53493979087,3.77407699003,3.02584427804,2.84705539758,2.53210067696,1.28283102085,3.70979701603,2.2798486709,1.63352743776,1.70132725852,1.4153352762,1.39469802123,1.44652167959,2.38415832666,1.88014355592,1.94269837855,1.73949540903,1.68732196026,1.59125757719,1.13262130514,1.92608333569,1.50991677615,1.27809523814,1.30434936214,1.31051885081,1.2882035106,1.2899044697,2.01031186231,1.61442508724,1.66555606031,1.52038105873,1.50851808943,1.37449755697,0.998557326916,1.75126807576,1.27944969735,1.09770488256,1.1281648062,0.214285714286,0.214285714286,0.214285714286,0.785714285714,0.571428571429,0.357142857143,0.357142857143,0.285714285714,0.428571428571,0.214285714286,0.571428571429,0.5,0.285714285714,0.357142857143,0.0714285714286,0.0714285714286,0.214285714286,0.857142857143,0.357142857143,0.642857142857,0.357142857143,0.285714285714,0.214285714286,0.0714285714286,0.0714285714286,0.142857142857,0.142857142857,0.0714285714286,0.297624446982,0.317311867862,0.302121129946,0.500913551437,0.365274061811,0.378168288291,0.365809223056,0.362356389323,0.328559560299,0.243336755826,0.490790670029,0.485468006226,0.308459091827,0.300719234061,11.9909687456,11.8411162151,12.4873198372,18.398377915,15.0060868461,14.741825711,14.9170529121,14.924411938,10.1784308862,8.57294692458,15.8804507507,2.375149514,9.52605056082,10.2892601018,1.12108719764,1.0861437006,1.10101303913,1.61540051022,1.27649468191,1.2759099182,1.28418326374,1.28209386561,0.862145120016,0.686741357513,1.34432492898,0.1452364361,0.821457092208,0.85743141924,0.0841339746453,0.0684669649034,0.0756336635092,0.130036539218,0.114994067217,0.0924234978716,0.0938816120599,0.108610062011,0.0625086296787,0.0647323613365,0.103940967075,0.00514722829039,0.0887836050304,0.0605684833993,3.14285714286,314.285714286,0,0,0,0,0.428571428571,0.428571428571,0.428571428571,1.57142857143,1.14285714286,0.714285714286,0.714285714286,0.571428571429,0.857142857143,0.428571428571,1.14285714286,1,0.571428571429,0.714285714286,0.142857142857,0.142857142857,0.428571428571,1.71428571429,0.714285714286,1.28571428571,0.714285714286,0.571428571429,0.428571428571,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.142857142857,,,,,,,,,,,,,,,313.857142857,313.857142857,313.857142857,312.714285714,313.142857143,313.571428571,313.571428571,313.714285714,313.428571429,313.857142857,313.142857143,313.285714286,313.714285714,313.571428571,313.857142857,313.857142857,313.857142857,312.714285714,313.142857143,313.571428571,313.571428571,313.714285714,313.428571429,313.857142857,313.142857143,313.285714286,313.714285714,313.571428571,313.857142857,313.857142857,313.857142857,312.714285714,313.142857143,313.571428571,313.571428571,313.714285714,313.428571429,313.857142857,313.142857143,313.285714286,313.714285714,313.571428571,313.857142857,313.857142857,313.857142857,312.714285714,313.142857143,313.571428571,313.571428571,313.714285714,313.428571429,313.857142857,313.142857143,313.285714286,313.714285714,313.571428571,313.857142857,313.857142857,313.857142857,312.714285714,313.142857143,313.571428571,313.571428571,313.714285714,313.428571429,313.857142857,313.142857143,313.285714286,313.714285714,313.571428571,100,100,100
83,,,,,,,,,,,,,,,0.0671428571429,0.0657142857143,0.0728571428571,0.2,0.0957142857143,0.0885714285714,0.0828571428571,0.09,0.0685714285714,0.0542857142857,0.162857142857,0.32,0.08,0.0871428571429,0,0,0.00428571428571,0.0114285714286,0.00285714285714,0.00714285714286,0.00428571428571,0.00428571428571,0.00142857142857,0,0.00142857142857,0.00571428571429,0,0,4.85913903553,4.67126385757,5.29371090632,14.1301858118,7.4236384501,7.61107775829,6.29302292928,6.67247752439,5.51691552545,3.81494443452,11.4041598555,18.043924595,5.309187451,5.62059827061,2.20434548915,2.16131068048,2.30080657734,3.75901394142,2.72463547105,2.75881818145,2.50858982882,2.58311392013,2.34881151339,1.95318827421,3.37700456848,4.2478140961,2.3041674095,2.37078009748,1.22555953686,1.17709369714,1.19856916746,1.88646686702,1.57957811504,1.68088175449,1.39135907376,1.39935406888,1.42018151145,1.04912283372,1.78602187591,1.32597522952,1.14419729549,1.12403532572,3.35714285714,3.28571428571,3.64285714286,10,4.78571428571,4.42857142857,4.14285714286,4.5,3.42857142857,2.71428571429,8.14285714286,16,4,4.35714285714,0,0,0.214285714286,0.571428571429,0.142857142857,0.357142857143,0.214285714286,0.214285714286,0.0714285714286,0,0.0714285714286,0.285714285714,0,0,0.292883486767,0.311503467806,0.292543534321,0.499567743378,0.367652226463,0.370622074511,0.357703761709,0.352040559883,0.329682136737,0.244629572798,0.494909141425,0.497859513978,0.314036197824,0.295280133559,13.2975367342,11.5147445767,13.1653458332,23.2617459926,15.5118978516,15.4520629914,15.1278051867,15.1926801354,11.0499595165,9.59944328804,19.8852240444,6.13165198606,10.6322064162,11.1376412117,1.11831829287,1.04337212244,1.10851336302,2.04587502364,1.33083987175,1.37218591462,1.30137531876,1.35961413387,0.979828346169,0.845137853252,1.83002322022,0.159853000452,0.923977252284,0.990234216502,0.0640513733147,0.0620317337935,0.0627931126233,0.120800363578,0.092805264117,0.0816384128231,0.0862844360385,0.0841289785853,0.0680150387596,0.082952956388,0.110980034576,0.00522473886983,0.104466098321,0.0672597188374,3.42857142857,342.857142857,0.285714285714,0.285714285714,0.571428571429,0.571428571429,6.71428571429,6.57142857143,7.28571428571,20,9.57142857143,8.85714285714,8.28571428571,9,6.85714285714,5.42857142857,16.2857142857,32,8,8.71428571429,0,0,0.428571428571,1.14285714286,0.285714285714,0.714285714286,0.428571428571,0.428571428571,0.142857142857,0,0.142857142857,0.571428571429,0,0,,,,,,,,,,,,,,,336.142857143,336.285714286,335.571428571,322.857142857,333.285714286,334,334.571428571,333.857142857,336,337.428571429,326.571428571,310.857142857,334.857142857,334.142857143,336.142857143,336.285714286,335.571428571,322.857142857,333.285714286,334,334.571428571,333.857142857,336,337.428571429,326.571428571,310.857142857,334.857142857,334.142857143,336.142857143,336.285714286,335.571428571,322.857142857,333.285714286,334,334.571428571,333.857142857,336,337.428571429,326.571428571,310.857142857,334.857142857,334.142857143,336.142857143,336.285714286,335.571428571,322.857142857,333.285714286,334,334.571428571,333.857142857,336,337.428571429,326.571428571,310.857142857,334.857142857,334.142857143,336.142857143,336.285714286,335.571428571,322.857142857,333.285714286,334,334.571428571,333.857142857,336,337.428571429,326.571428571,310.857142857,334.857142857,334.142857143,100,100,100
84,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00714285714286,0.05,0.0314285714286,0.0142857142857,0.0142857142857,0.0185714285714,0.0114285714286,0.00428571428571,0.0528571428571,0.0514285714286,0.00857142857143,0.0142857142857,0.00285714285714,0,0.00571428571429,0.0171428571429,0.01,0.0171428571429,0.00428571428571,0.00857142857143,0.01,0,0.00142857142857,0.00428571428571,0,0.00428571428571,1.59570048377,1.4204886752,1.85750234538,7.14456576968,4.29168578452,4.24477888393,2.9849472624,3.1917405818,2.75836925771,1.16162212582,5.72037503148,4.34529539862,1.63174753236,2.07083376818,1.26321038777,1.1918425547,1.36290217748,2.67293205482,2.07163842997,2.06028611701,1.72769999201,1.78654431286,1.66083390431,1.07778575135,2.3917305516,2.0845372145,1.27739873664,1.4390391823,1.1445462848,1.13032364053,1.1021094331,1.94613024038,1.49005275514,1.63503832142,1.43400691554,1.35447322774,1.29882280789,0.973312083317,1.73380775093,1.24883189938,1.09689384345,1.0687667377,0.142857142857,0.142857142857,0.357142857143,2.5,1.57142857143,0.714285714286,0.714285714286,0.928571428571,0.571428571429,0.214285714286,2.64285714286,2.57142857143,0.428571428571,0.714285714286,0.142857142857,0,0.285714285714,0.857142857143,0.5,0.857142857143,0.214285714286,0.428571428571,0.5,0,0.0714285714286,0.214285714286,0,0.214285714286,0.314939427819,0.334640083746,0.306876037194,0.497478242824,0.380921218206,0.38988179548,0.380116594188,0.378862634098,0.316842781808,0.250082870183,0.485997759805,0.479065980035,0.304943922256,0.303940354775,13.5845484735,11.7318305616,13.0994098685,24.2371642876,15.7649319362,16.3306582703,15.6354540665,16.4016209257,12.3542501925,9.49415604438,21.6051593571,4.41246388524,11.5076223955,11.8465599185,1.13744168293,1.07194553858,1.13593606588,2.04566315013,1.4151052374,1.44188793791,1.41485101215,1.38696120837,1.01051967455,0.803872380557,1.7178395487,0.135362923261,0.981225624789,1.00804769725,0.0649946085791,0.0617526914332,0.068453074416,0.123975981747,0.0959476368893,0.0910755531893,0.0901609652176,0.0869162913554,0.0647583219069,0.0850728380998,0.0966587465137,0.00416681414857,0.0684356186904,0.0900972355027,2.85714285714,285.714285714,0,0,0,0,0.285714285714,0.285714285714,0.714285714286,5,3.14285714286,1.42857142857,1.42857142857,1.85714285714,1.14285714286,0.428571428571,5.28571428571,5.14285714286,0.857142857143,1.42857142857,0.285714285714,0,0.571428571429,1.71428571429,1,1.71428571429,0.428571428571,0.857142857143,1,0,0.142857142857,0.428571428571,0,0.428571428571,,,,,,,,,,,,,,,285.428571429,285.428571429,285,280.714285714,282.571428571,284.285714286,284.285714286,283.857142857,284.571428571,285.285714286,280.428571429,280.571428571,284.857142857,284.285714286,285.428571429,285.428571429,285,280.714285714,282.571428571,284.285714286,284.285714286,283.857142857,284.571428571,285.285714286,280.428571429,280.571428571,284.857142857,284.285714286,285.428571429,285.428571429,285,280.714285714,282.571428571,284.285714286,284.285714286,283.857142857,284.571428571,285.285714286,280.428571429,280.571428571,284.857142857,284.285714286,285.428571429,285.428571429,285,280.714285714,282.571428571,284.285714286,284.285714286,283.857142857,284.571428571,285.285714286,280.428571429,280.571428571,284.857142857,284.285714286,285.428571429,285.428571429,285,280.714285714,282.571428571,284.285714286,284.285714286,283.857142857,284.571428571,285.285714286,280.428571429,280.571428571,284.857142857,284.285714286,100,100,100
85,,,,,,,,,,,,,,,0.0614285714286,0.06,0.0628571428571,0.105714285714,0.112857142857,0.0971428571429,0.0728571428571,0.0842857142857,0.0714285714286,0.0514285714286,0.0842857142857,0.19,0.0571428571429,0.0728571428571,0.00285714285714,0.00428571428571,0.00857142857143,0.0285714285714,0.0114285714286,0.0228571428571,0.0142857142857,0.0142857142857,0.0142857142857,0.00285714285714,0.0185714285714,0.00428571428571,0.00857142857143,0.00857142857143,4.56026195322,4.56190214648,5.04359548685,9.70329599658,8.18643111709,8.38450280295,6.25875342119,6.82788144376,5.7966390057,3.4992727636,7.53948055564,11.2034867649,4.37039177885,5.06903691744,2.13547698494,2.13586098482,2.24579506787,3.1150113959,2.861194002,2.89560059451,2.50175007169,2.61302151613,2.40762102618,1.87063432119,2.74581145668,3.34716100075,2.09054820056,2.25145217969,1.16016216062,1.16086882644,1.21332885708,1.72887543863,1.4043309449,1.54418353927,1.37898896444,1.37815456869,1.22919677838,0.885994948806,1.54810316606,1.22032825529,1.04147851305,0.998803457147,3.07142857143,3,3.14285714286,5.28571428571,5.64285714286,4.85714285714,3.64285714286,4.21428571429,3.57142857143,2.57142857143,4.21428571429,9.5,2.85714285714,3.64285714286,0.142857142857,0.214285714286,0.428571428571,1.42857142857,0.571428571429,1.14285714286,0.714285714286,0.714285714286,0.714285714286,0.142857142857,0.928571428571,0.214285714286,0.428571428571,0.428571428571,0.331041906931,0.35987901125,0.334057960896,0.481411618512,0.398075967729,0.406163745194,0.39744535924,0.392316634467,0.329049367598,0.255345286381,0.455638973014,0.502491440642,0.316691949428,0.300199539354,12.257211155,11.1634194974,12.3667129569,21.4257073242,15.556593642,15.4535428328,14.414915207,15.1499491901,11.7410863815,8.64501407707,18.2146716395,7.16104766451,10.9544592679,11.5050335564,1.74077114558,1.64456042729,1.71931965431,2.49744648726,1.97117009727,1.99791802241,1.92941919873,1.93023935732,1.58423344146,1.42963985265,2.1278654806,0.15399891777,1.52892563118,1.58866404232,0.0913032968971,0.0706829348636,0.0703659065582,0.108911146838,0.0834391625822,0.0878091962423,0.0852511920887,0.104646422458,0.0622358898229,0.0973208412841,0.0883088491677,0.00369151333429,0.0637411930547,0.0569078489595,2.85714285714,285.714285714,0,0,0,0,6.14285714286,6,6.28571428571,10.5714285714,11.2857142857,9.71428571429,7.28571428571,8.42857142857,7.14285714286,5.14285714286,8.42857142857,19,5.71428571429,7.28571428571,0.285714285714,0.428571428571,0.857142857143,2.85714285714,1.14285714286,2.28571428571,1.42857142857,1.42857142857,1.42857142857,0.285714285714,1.85714285714,0.428571428571,0.857142857143,0.857142857143,,,,,,,,,,,,,,,279.571428571,279.714285714,279.428571429,275.142857143,274.428571429,276,278.428571429,277.285714286,278.571428571,280.571428571,277.285714286,266.714285714,280,278.428571429,279.571428571,279.714285714,279.428571429,275.142857143,274.428571429,276,278.428571429,277.285714286,278.571428571,280.571428571,277.285714286,266.714285714,280,278.428571429,279.571428571,279.714285714,279.428571429,275.142857143,274.428571429,276,278.428571429,277.285714286,278.571428571,280.571428571,277.285714286,266.714285714,280,278.428571429,279.571428571,279.714285714,279.428571429,275.142857143,274.428571429,276,278.428571429,277.285714286,278.571428571,280.571428571,277.285714286,266.714285714,280,278.428571429,279.571428571,279.714285714,279.428571429,275.142857143,274.428571429,276,278.428571429,277.285714286,278.571428571,280.571428571,277.285714286,266.714285714,280,278.428571429,100,100,100
86,,,,,,,,,,,,,,,0.0242857142857,0.0142857142857,0.0142857142857,0.111428571429,0.0928571428571,0.0842857142857,0.0828571428571,0.0857142857143,0.03,0.0257142857143,0.0885714285714,0.1,0.03,0.0342857142857,0,0,0,0.0171428571429,0.00428571428571,0.0128571428571,0.00285714285714,0.00857142857143,0.00571428571429,0,0.00285714285714,0.00571428571429,0,0,2.87977726153,2.26328091558,2.30177061104,10.3934536295,7.04196596601,7.35387511512,6.54750717149,6.87369351078,3.42060328554,2.19315770903,8.19980703678,6.88533989952,2.75943338512,3.00734728001,1.69699064863,1.50442045838,1.51715872968,3.22388796789,2.65367028208,2.71180292704,2.55880971772,2.62177297087,1.84948730343,1.4809313654,2.86353051962,2.62399312109,1.66115423279,1.73417048758,1.29053924669,1.24458635751,1.25995432328,1.9912011955,1.47811471438,1.58010514143,1.50392582456,1.46949236013,1.27862778002,0.952598248643,1.90483029831,1.26476306627,1.12224479733,1.13712864959,1.21428571429,0.714285714286,0.714285714286,5.57142857143,4.64285714286,4.21428571429,4.14285714286,4.28571428571,1.5,1.28571428571,4.42857142857,5,1.5,1.71428571429,0,0,0,0.857142857143,0.214285714286,0.642857142857,0.142857142857,0.428571428571,0.285714285714,0,0.142857142857,0.285714285714,0,0,0.341288646564,0.360473693738,0.349066355485,0.496927126761,0.402108028758,0.416351914651,0.411230768033,0.387566281077,0.3377148346,0.269835740562,0.491265385356,0.483698505043,0.332969223422,0.328741951336,15.7093623403,14.8159032314,15.9034255985,22.5525864267,16.9307271585,17.5302676819,17.0307326916,17.2922110692,11.7179701195,10.1563297799,19.0190779598,6.00468050257,11.5398892117,12.5288948259,1.61753934478,1.48659018688,1.63049021055,2.16613947875,1.67956520523,1.73826288815,1.67024816862,1.74944191588,1.20688851624,1.09267248585,1.84741638601,0.160112015549,1.1277065998,1.743052224,0.0995054372605,0.0918390606097,0.109460447221,0.149852817713,0.0859211922809,0.107805506029,0.0967819425782,0.115074977678,0.0820997643028,0.10467320951,0.153763378963,0.00465748836927,0.0886268888447,0.130827519841,2.85714285714,285.714285714,0.142857142857,0.142857142857,0.142857142857,0.142857142857,2.42857142857,1.42857142857,1.42857142857,11.1428571429,9.28571428571,8.42857142857,8.28571428571,8.57142857143,3,2.57142857143,8.85714285714,10,3,3.42857142857,0,0,0,1.71428571429,0.428571428571,1.28571428571,0.285714285714,0.857142857143,0.571428571429,0,0.285714285714,0.571428571429,0,0,,,,,,,,,,,,,,,283.285714286,284.285714286,284.285714286,274.571428571,276.428571429,277.285714286,277.428571429,277.142857143,282.714285714,283.142857143,276.857142857,275.714285714,282.714285714,282.285714286,283.285714286,284.285714286,284.285714286,274.571428571,276.428571429,277.285714286,277.428571429,277.142857143,282.714285714,283.142857143,276.857142857,275.714285714,282.714285714,282.285714286,283.285714286,284.285714286,284.285714286,274.571428571,276.428571429,277.285714286,277.428571429,277.142857143,282.714285714,283.142857143,276.857142857,275.714285714,282.714285714,282.285714286,283.285714286,284.285714286,284.285714286,274.571428571,276.428571429,277.285714286,277.428571429,277.142857143,282.714285714,283.142857143,276.857142857,275.714285714,282.714285714,282.285714286,283.285714286,284.285714286,284.285714286,274.571428571,276.428571429,277.285714286,277.428571429,277.142857143,282.714285714,283.142857143,276.857142857,275.714285714,282.714285714,282.285714286,100,100,100
87,,,,,,,,,,,,,,,0.00857142857143,0.00428571428571,0.00857142857143,0.15,0.08,0.08,0.0757142857143,0.0914285714286,0.0371428571429,0.00571428571429,0.124285714286,0.165714285714,0.0285714285714,0.0342857142857,0.00714285714286,0.00714285714286,0.0228571428571,0.0157142857143,0.0114285714286,0.0157142857143,0.01,0.0257142857143,0.00428571428571,0.00571428571429,0.00285714285714,0.00714285714286,0,0.00428571428571,2.4277992299,2.31552983388,3.18602811195,12.6566547538,7.29661412336,8.29613845675,6.82473795764,8.7771765065,4.11312633248,1.52802620152,10.4956107954,10.4032337193,2.79475291532,3.39700883908,1.55813966958,1.52168650973,1.78494484843,3.55761925363,2.70122455997,2.88030179959,2.61241994282,2.96262999824,2.02808439974,1.23613356945,3.23969300944,3.22540442725,1.67175145142,1.84309762061,1.28143862287,1.32064426037,1.27066893427,2.09067942738,1.65081360303,1.87361259897,1.59343141425,1.70881059493,1.42887989735,0.97805809137,2.03432247648,1.32679183615,1.16883766484,1.21179099291,0.428571428571,0.214285714286,0.428571428571,7.5,4,4,3.78571428571,4.57142857143,1.85714285714,0.285714285714,6.21428571429,8.28571428571,1.42857142857,1.71428571429,0.357142857143,0.357142857143,1.14285714286,0.785714285714,0.571428571429,0.785714285714,0.5,1.28571428571,0.214285714286,0.285714285714,0.142857142857,0.357142857143,0,0.214285714286,0.337682484001,0.345384887362,0.330717700961,0.486844232225,0.389215379049,0.41377685433,0.395795182816,0.38819527078,0.327468655301,0.248987434846,0.490017006831,0.477665574344,0.311659246064,0.323366395991,17.6190319554,17.4294653644,18.4327864857,26.4803413348,20.718399837,21.1107844458,20.217001734,21.2343204513,14.0653885218,11.9073274164,23.6893599523,7.70534445587,13.4470451594,13.930151755,1.62107655566,1.68734485231,1.7281035515,2.37047084144,1.87189581549,1.89743416576,1.87019334971,1.87049822924,1.23464660524,1.01416919485,2.12628413583,0.139288794035,1.18630762358,1.65703540243,0.0917189736987,0.0773642649406,0.0749169482945,0.115645246501,0.0808542067373,0.0839279133605,0.0708172963506,0.2018502693,0.0747831663863,0.0596998396975,0.110856910782,0.00439054411506,0.0699047943388,0.0823643361813,3.14285714286,314.285714286,0.285714285714,0.285714285714,0.428571428571,0.428571428571,0.857142857143,0.428571428571,0.857142857143,15,8,8,7.57142857143,9.14285714286,3.71428571429,0.571428571429,12.4285714286,16.5714285714,2.85714285714,3.42857142857,0.714285714286,0.714285714286,2.28571428571,1.57142857143,1.14285714286,1.57142857143,1,2.57142857143,0.428571428571,0.571428571429,0.285714285714,0.714285714286,0,0.428571428571,,,,,,,,,,,,,,,313.428571429,313.857142857,313.428571429,299.285714286,306.285714286,306.285714286,306.714285714,305.142857143,310.571428571,313.714285714,301.857142857,297.714285714,311.428571429,310.857142857,313.428571429,313.857142857,313.428571429,299.285714286,306.285714286,306.285714286,306.714285714,305.142857143,310.571428571,313.714285714,301.857142857,297.714285714,311.428571429,310.857142857,313.428571429,313.857142857,313.428571429,299.285714286,306.285714286,306.285714286,306.714285714,305.142857143,310.571428571,313.714285714,301.857142857,297.714285714,311.428571429,310.857142857,313.428571429,313.857142857,313.428571429,299.285714286,306.285714286,306.285714286,306.714285714,305.142857143,310.571428571,313.714285714,301.857142857,297.714285714,311.428571429,310.857142857,313.428571429,313.857142857,313.428571429,299.285714286,306.285714286,306.285714286,306.714285714,305.142857143,310.571428571,313.714285714,301.857142857,297.714285714,311.428571429,310.857142857,100,100,100
88,,,,,,,,,,,,,,,0.132857142857,0.0771428571429,0.0585714285714,0.398571428571,0.347142857143,0.324285714286,0.252857142857,0.272857142857,0.0357142857143,0.00285714285714,0.122857142857,0.201428571429,0.0157142857143,0.0285714285714,0,0,0.00428571428571,0.0157142857143,0.00714285714286,0.0128571428571,0.00714285714286,0.00857142857143,0.00428571428571,0,0.00142857142857,0.00428571428571,0.00142857142857,0,10.4802744422,7.03886121247,6.89395419191,27.4932307532,22.6615221903,22.4262811449,18.1988257718,19.1756506879,4.25239846512,1.11645162899,10.6506419188,12.3752167057,2.45414688298,3.20759416377,3.23732519872,2.65308522526,2.62563405522,5.24339877877,4.76041197695,4.73563946526,4.26600817766,4.37900110618,2.062134444,1.05662274677,3.26353212315,3.51784262094,1.56657169736,1.79097575745,1.95893269394,1.78373718785,1.93677490924,2.60364072769,2.22423840359,2.35990217759,2.2800933691,2.25925255704,1.50079927543,0.98670891662,2.1062659387,1.4455111276,1.2637262464,1.33380011066,6.64285714286,3.85714285714,2.92857142857,19.9285714286,17.3571428571,16.2142857143,12.6428571429,13.6428571429,1.78571428571,0.142857142857,6.14285714286,10.0714285714,0.785714285714,1.42857142857,0,0,0.214285714286,0.785714285714,0.357142857143,0.642857142857,0.357142857143,0.428571428571,0.214285714286,0,0.0714285714286,0.214285714286,0.0714285714286,0,0.366176665859,0.363953129868,0.37957865019,0.5502910002,0.456736087626,0.465075655424,0.43231661352,0.443155727823,0.328646862917,0.243473272207,0.488476064881,0.49328658054,0.311867370765,0.328883730306,15.8218315629,15.0734288806,15.626869566,25.064344339,19.473680061,19.8859042684,18.6768119538,18.9234120473,12.5251956543,9.91071941592,22.1348701211,6.58808738717,11.6880376876,12.9202072567,1.49374360126,1.31642954763,1.42667572625,2.24649906271,1.76081603309,1.81670766344,1.77423513099,1.784778598,1.14189597794,0.942412404102,1.96877588997,0.1320391083,1.09479796734,1.15916674618,0.14274610218,0.100303052318,0.107451781554,0.133591356163,0.118090375802,0.105754424824,0.105567084836,0.329764877459,0.0800331353033,0.122099639223,0.114411369731,0.00595398579335,0.0767517303502,0.136119761357,3.28571428571,328.571428571,0.142857142857,0.142857142857,0.285714285714,0.285714285714,13.2857142857,7.71428571429,5.85714285714,39.8571428571,34.7142857143,32.4285714286,25.2857142857,27.2857142857,3.57142857143,0.285714285714,12.2857142857,20.1428571429,1.57142857143,2.85714285714,0,0,0.428571428571,1.57142857143,0.714285714286,1.28571428571,0.714285714286,0.857142857143,0.428571428571,0,0.142857142857,0.428571428571,0.142857142857,0,,,,,,,,,,,,,,,315.285714286,320.857142857,322.714285714,288.714285714,293.857142857,296.142857143,303.285714286,301.285714286,325,328.285714286,316.285714286,308.428571429,327,325.714285714,315.285714286,320.857142857,322.714285714,288.714285714,293.857142857,296.142857143,303.285714286,301.285714286,325,328.285714286,316.285714286,308.428571429,327,325.714285714,315.285714286,320.857142857,322.714285714,288.714285714,293.857142857,296.142857143,303.285714286,301.285714286,325,328.285714286,316.285714286,308.428571429,327,325.714285714,315.285714286,320.857142857,322.714285714,288.714285714,293.857142857,296.142857143,303.285714286,301.285714286,325,328.285714286,316.285714286,308.428571429,327,325.714285714,315.285714286,320.857142857,322.714285714,288.714285714,293.857142857,296.142857143,303.285714286,301.285714286,325,328.285714286,316.285714286,308.428571429,327,325.714285714,100,100,100
89,,,,,,,,,,,,,,,0.212857142857,0.124285714286,0.0842857142857,0.35,0.362857142857,0.312857142857,0.271428571429,0.3,0.0242857142857,0,0.0528571428571,0.0371428571429,0.0228571428571,0.0242857142857,0.00285714285714,0.00428571428571,0.01,0.0185714285714,0.01,0.0171428571429,0.0142857142857,0.0128571428571,0.00142857142857,0,0.00285714285714,0.00142857142857,0,0.00142857142857,15.1652039297,10.5764471905,9.91990388067,25.8079601664,23.8383278678,22.8346814734,20.297661417,21.3312738987,3.79585193144,1.24600512229,8.20205792502,4.16231276856,2.89841926284,3.44394203709,3.89425267923,3.25214501375,3.14958789061,5.08015355737,4.88245101028,4.77856479222,4.5052926006,4.6185792078,1.94829462131,1.11624599542,2.86392351941,2.0401746907,1.70247445292,1.8557860968,2.09272302133,2.03663343827,2.28158238212,2.71650303476,2.2793575246,2.51687931245,2.45192722797,2.38504020004,1.58434139179,1.11624599542,2.32730394218,1.49457062061,1.32497627148,1.46909079072,10.6428571429,6.21428571429,4.21428571429,17.5,18.1428571429,15.6428571429,13.5714285714,15,1.21428571429,0,2.64285714286,1.85714285714,1.14285714286,1.21428571429,0.142857142857,0.214285714286,0.5,0.928571428571,0.5,0.857142857143,0.714285714286,0.642857142857,0.0714285714286,0,0.142857142857,0.0714285714286,0,0.0714285714286,0.399648412077,0.388684460943,0.422692766639,0.566985353261,0.487272198691,0.496409011992,0.47487252161,0.496233652325,0.34612567079,0.260609072626,0.534931733408,0.481757465585,0.328080513137,0.345342462669,17.9040066741,14.6250039231,16.2413930676,22.480006432,18.6496078816,19.446041168,18.1241683394,18.686739027,12.0541780314,9.21045645298,20.2078236395,3.76862420103,11.2606940803,12.7379167391,1.69858817307,1.39817934637,1.46677734599,2.14482076131,1.7592544891,1.82465294857,1.70534204296,1.72508573765,1.03489456503,0.848891507138,1.83558066091,0.132251638453,0.964490239224,1.08630183737,0.208124265741,0.166857067524,0.13268282663,0.138320685569,0.128032235161,0.1091933808,0.105941163078,0.27831522857,0.0806727723161,0.143318071949,0.124133607968,0.00578604559244,0.0860400050472,0.216323328887,3.14285714286,314.285714286,0,0,0,0,21.2857142857,12.4285714286,8.42857142857,35,36.2857142857,31.2857142857,27.1428571429,30,2.42857142857,0,5.28571428571,3.71428571429,2.28571428571,2.42857142857,0.285714285714,0.428571428571,1,1.85714285714,1,1.71428571429,1.42857142857,1.28571428571,0.142857142857,0,0.285714285714,0.142857142857,0,0.142857142857,,,,,,,,,,,,,,,293,301.857142857,305.857142857,279.285714286,278,283,287.142857143,284.285714286,311.857142857,314.285714286,309,310.571428571,312,311.857142857,293,301.857142857,305.857142857,279.285714286,278,283,287.142857143,284.285714286,311.857142857,314.285714286,309,310.571428571,312,311.857142857,293,301.857142857,305.857142857,279.285714286,278,283,287.142857143,284.285714286,311.857142857,314.285714286,309,310.571428571,312,311.857142857,293,301.857142857,305.857142857,279.285714286,278,283,287.142857143,284.285714286,311.857142857,314.285714286,309,310.571428571,312,311.857142857,293,301.857142857,305.857142857,279.285714286,278,283,287.142857143,284.285714286,311.857142857,314.285714286,309,310.571428571,312,311.857142857,100,100,100
90,,,,,,,,,,,,,,,0.121428571429,0.115714285714,0.124285714286,0.3,0.292857142857,0.267142857143,0.258571428571,0.274285714286,0.198571428571,0.0928571428571,0.251428571429,0.214285714286,0.191428571429,0.19,0.00142857142857,0.00142857142857,0.01,0.0242857142857,0.00857142857143,0.0185714285714,0.0128571428571,0.0371428571429,0.00142857142857,0,0.00857142857143,0.01,0.00285714285714,0.00142857142857,8.83845021848,9.08798031554,10.0664781289,24.5858550647,20.4081446105,20.9162119878,19.852709911,20.9935648563,12.6256743611,5.89659837384,19.491933975,13.3055398933,11.6979964289,11.6434885011,2.97295311407,3.0146277242,3.1727713641,4.95841255491,4.51753744982,4.57342453614,4.45563799146,4.58187350941,3.55326249538,2.42829124568,4.41496704122,3.64767595783,3.42023338808,3.41225563244,1.6418261405,1.79745304762,1.83089934584,2.89336643901,2.31013333794,2.57497528184,2.50624845926,2.32854810662,1.62039327358,1.11970586807,2.5479273881,1.44611693131,1.40844265579,1.43946515405,6.07142857143,5.78571428571,6.21428571429,15,14.6428571429,13.3571428571,12.9285714286,13.7142857143,9.92857142857,4.64285714286,12.5714285714,10.7142857143,9.57142857143,9.5,0.0714285714286,0.0714285714286,0.5,1.21428571429,0.428571428571,0.928571428571,0.642857142857,1.85714285714,0.0714285714286,0,0.428571428571,0.5,0.142857142857,0.0714285714286,0.386193357293,0.394926376731,0.429816152566,0.573904219948,0.475211053703,0.504903825381,0.471769990482,0.478553043043,0.364168660507,0.267969041443,0.567964909219,0.468452607447,0.349684916618,0.391231496401,21.1407453178,17.2413358633,17.9740602056,25.7776349224,20.6152596306,21.1850535897,19.853983229,20.808589644,12.62493457,10.2132048469,20.1205752243,5.4497745244,12.2036880898,13.2204201877,2.25215909269,1.89507449606,2.04044088343,2.76066864281,2.28039824485,2.32240768137,2.20908334589,2.26214477371,1.52910423158,1.28504524529,2.25978787418,0.151748887713,1.46939791771,1.54973984803,0.0965871097665,0.0780288155352,0.135764198205,0.121553079148,0.0942998431739,0.0977887535488,0.0987148457497,0.202137812784,0.092529958637,0.0694995635343,0.15447608036,0.00278891240279,0.0911501275509,0.197219004809,3.42857142857,342.857142857,0.142857142857,0.142857142857,0.142857142857,0.142857142857,12.1428571429,11.5714285714,12.4285714286,30,29.2857142857,26.7142857143,25.8571428571,27.4285714286,19.8571428571,9.28571428571,25.1428571429,21.4285714286,19.1428571429,19,0.142857142857,0.142857142857,1,2.42857142857,0.857142857143,1.85714285714,1.28571428571,3.71428571429,0.142857142857,0,0.857142857143,1,0.285714285714,0.142857142857,,,,,,,,,,,,,,,330.714285714,331.285714286,330.428571429,312.857142857,313.571428571,316.142857143,317,315.428571429,323,333.571428571,317.714285714,321.428571429,323.714285714,323.857142857,330.714285714,331.285714286,330.428571429,312.857142857,313.571428571,316.142857143,317,315.428571429,323,333.571428571,317.714285714,321.428571429,323.714285714,323.857142857,330.714285714,331.285714286,330.428571429,312.857142857,313.571428571,316.142857143,317,315.428571429,323,333.571428571,317.714285714,321.428571429,323.714285714,323.857142857,330.714285714,331.285714286,330.428571429,312.857142857,313.571428571,316.142857143,317,315.428571429,323,333.571428571,317.714285714,321.428571429,323.714285714,323.857142857,330.714285714,331.285714286,330.428571429,312.857142857,313.571428571,316.142857143,317,315.428571429,323,333.571428571,317.714285714,321.428571429,323.714285714,323.857142857,100,100,100
91,,,,,,,,,,,,,,,0.0242857142857,0.0242857142857,0.0328571428571,0.132857142857,0.0814285714286,0.0614285714286,0.0628571428571,0.07,0.0257142857143,0.00428571428571,0.0985714285714,0.07,0.02,0.0371428571429,0.00428571428571,0.00428571428571,0.00428571428571,0.0485714285714,0.0128571428571,0.0314285714286,0.01,0.0228571428571,0.0114285714286,0.00428571428571,0.00428571428571,0.00428571428571,0.00714285714286,0.00857142857143,4.23210090559,4.21284589838,4.75804868616,15.5712773291,8.96629824583,9.55587897994,8.1977747667,8.72352265586,3.85736888581,1.47200353756,10.2366497335,5.41360671112,2.77095587567,3.76710878598,2.05720706434,2.05252183871,2.18129518547,3.94604578396,2.99437777273,3.09125847835,2.8631756437,2.95356101272,1.96401855536,1.21326152892,3.19947647804,2.32671586386,1.66461883795,1.94090411561,1.67437435391,1.66861453602,1.70320457638,2.54948009557,2.06204086563,2.21653374373,2.13422529829,2.02006571997,1.41429347332,1.02148524659,2.25694319616,1.30358006921,1.18903869514,1.2171255072,1.21428571429,1.21428571429,1.64285714286,6.64285714286,4.07142857143,3.07142857143,3.14285714286,3.5,1.28571428571,0.214285714286,4.92857142857,3.5,1,1.85714285714,0.214285714286,0.214285714286,0.214285714286,2.42857142857,0.642857142857,1.57142857143,0.5,1.14285714286,0.571428571429,0.214285714286,0.214285714286,0.214285714286,0.357142857143,0.428571428571,0.399212653575,0.405801593686,0.440990915974,0.582333739023,0.486238064059,0.504191540577,0.475130326563,0.487214991742,0.358378096596,0.268804842555,0.596241303344,0.456965648968,0.346251042237,0.377914173931,20.3397000314,17.2856201877,18.5945454792,27.4094913166,21.2578837223,22.0230776088,20.7564040295,21.005896799,12.4080662373,10.3001174262,22.0033742093,4.84631912605,11.3953391536,12.3423030617,1.83946767503,1.60738518427,1.6606791117,2.6944815428,1.96606987704,2.05828519822,1.93586360624,1.94613959686,1.17517570569,0.935425528546,2.16830446013,0.1496636742,1.13477125719,1.16535589477,0.1292760354,0.0786716878173,0.156619314783,0.132203301304,0.102646365883,0.100014905601,0.115957676112,0.340481274955,0.0724871899121,0.0672965860738,0.131575240819,0.00320437852222,0.0555486823081,0.130215816305,3,300,0,0,0,0,2.42857142857,2.42857142857,3.28571428571,13.2857142857,8.14285714286,6.14285714286,6.28571428571,7,2.57142857143,0.428571428571,9.85714285714,7,2,3.71428571429,0.428571428571,0.428571428571,0.428571428571,4.85714285714,1.28571428571,3.14285714286,1,2.28571428571,1.14285714286,0.428571428571,0.428571428571,0.428571428571,0.714285714286,0.857142857143,,,,,,,,,,,,,,,297.571428571,297.571428571,296.714285714,286.714285714,291.857142857,293.857142857,293.714285714,293,297.428571429,299.571428571,290.142857143,293,298,296.285714286,297.571428571,297.571428571,296.714285714,286.714285714,291.857142857,293.857142857,293.714285714,293,297.428571429,299.571428571,290.142857143,293,298,296.285714286,297.571428571,297.571428571,296.714285714,286.714285714,291.857142857,293.857142857,293.714285714,293,297.428571429,299.571428571,290.142857143,293,298,296.285714286,297.571428571,297.571428571,296.714285714,286.714285714,291.857142857,293.857142857,293.714285714,293,297.428571429,299.571428571,290.142857143,293,298,296.285714286,297.571428571,297.571428571,296.714285714,286.714285714,291.857142857,293.857142857,293.714285714,293,297.428571429,299.571428571,290.142857143,293,298,296.285714286,100,100,100
92,,,,,,,,,,,,,,,0.00285714285714,0.00285714285714,0.00285714285714,0.0528571428571,0.0442857142857,0.0271428571429,0.0271428571429,0.0328571428571,0.01,0.00142857142857,0.0385714285714,0.0257142857143,0.01,0.00714285714286,0.0157142857143,0.01,0.01,0.0428571428571,0.02,0.0357142857143,0.0171428571429,0.0185714285714,0.00857142857143,0.00142857142857,0.0128571428571,0.00142857142857,0,0.00142857142857,2.93175250383,2.47702437149,2.49975523713,10.0449276857,6.38749492964,7.2311740558,5.42721010814,5.68714743743,2.9151451422,1.19481364658,6.77520912141,2.97046304799,2.09460527297,2.27254918423,1.71223611217,1.57385652824,1.58106142737,3.16937339007,2.52734938812,2.68908424111,2.32963733404,2.3847740852,1.7073796128,1.09307531606,2.60292318777,1.72350313257,1.44727512,1.50749765646,1.41533779546,1.35431430201,1.36268048136,2.29329749487,1.78135039096,2.0219586823,1.79246321966,1.76513989984,1.40945865978,1.02564930835,2.05031230547,1.27016541869,1.26277681043,1.35793142524,0.142857142857,0.142857142857,0.142857142857,2.64285714286,2.21428571429,1.35714285714,1.35714285714,1.64285714286,0.5,0.0714285714286,1.92857142857,1.28571428571,0.5,0.357142857143,0.785714285714,0.5,0.5,2.14285714286,1,1.78571428571,0.857142857143,0.928571428571,0.428571428571,0.0714285714286,0.642857142857,0.0714285714286,0,0.0714285714286,0.382492270034,0.382538040733,0.450164403854,0.558200388731,0.478128429012,0.488358886244,0.453010818383,0.476551271195,0.38593294748,0.260084426561,0.571163712221,0.432755408785,0.377821488768,0.381213871589,19.987664073,17.5520251662,17.4130347721,26.4452343963,20.269999866,21.2168631832,19.6464124766,20.6085230206,12.8046567896,9.28850702544,21.3088729241,2.73922907176,11.6670741924,13.0359423142,1.70359016435,1.48600892043,1.55953942575,2.42949066209,1.85688548003,1.97647996823,1.81804268246,1.88194809106,1.17821613545,0.950744165074,1.90684532064,0.161972881232,1.09747459874,1.19715297316,0.172599532507,0.0871469749389,0.143103286983,0.151385690866,0.134984364603,0.111733506702,0.154117299946,0.295798756377,0.0807765870528,0.0908999639958,0.123339630093,0.00535116916507,0.0672828448442,0.130253897349,2.85714285714,285.714285714,0,0,0,0,0.285714285714,0.285714285714,0.285714285714,5.28571428571,4.42857142857,2.71428571429,2.71428571429,3.28571428571,1,0.142857142857,3.85714285714,2.57142857143,1,0.714285714286,1.57142857143,1,1,4.28571428571,2,3.57142857143,1.71428571429,1.85714285714,0.857142857143,0.142857142857,1.28571428571,0.142857142857,0,0.142857142857,,,,,,,,,,,,,,,285.428571429,285.428571429,285.428571429,280.428571429,281.285714286,283,283,282.428571429,284.714285714,285.571428571,281.857142857,283.142857143,284.714285714,285,285.428571429,285.428571429,285.428571429,280.428571429,281.285714286,283,283,282.428571429,284.714285714,285.571428571,281.857142857,283.142857143,284.714285714,285,285.428571429,285.428571429,285.428571429,280.428571429,281.285714286,283,283,282.428571429,284.714285714,285.571428571,281.857142857,283.142857143,284.714285714,285,285.428571429,285.428571429,285.428571429,280.428571429,281.285714286,283,283,282.428571429,284.714285714,285.571428571,281.857142857,283.142857143,284.714285714,285,285.428571429,285.428571429,285.428571429,280.428571429,281.285714286,283,283,282.428571429,284.714285714,285.571428571,281.857142857,283.142857143,284.714285714,285,100,100,100
93,,,,,,,,,,,,,,,0.00142857142857,0.00571428571429,0.00142857142857,0.111428571429,0.0385714285714,0.0357142857143,0.0242857142857,0.0242857142857,0.00714285714286,0.00142857142857,0.0971428571429,0.0842857142857,0.01,0.01,0,0.00714285714286,0.0128571428571,0.0242857142857,0.0114285714286,0.0214285714286,0.00857142857143,0.0114285714286,0.00571428571429,0,0.00571428571429,0.00571428571429,0.00142857142857,0,1.7675981518,2.38971053237,2.25643481414,12.9058376684,5.76424651457,7.195351127,4.8516366737,4.72632542848,2.64079255094,1.05940260527,9.70460790646,6.17527759387,2.55463324448,2.04898969364,1.3295104933,1.54586886002,1.50214340665,3.59246957794,2.40088452754,2.68241516679,2.20264311083,2.17401136807,1.62505155332,1.02927285268,3.11522196745,2.48501058224,1.59832200901,1.43142924856,1.30237075381,1.32168581347,1.24183295972,2.4738883125,1.80672258927,2.08283659221,1.79130665461,1.71482102354,1.41348343042,0.99396882941,2.13582554615,1.29432514998,1.40826299854,1.24458414486,0.0714285714286,0.285714285714,0.0714285714286,5.57142857143,1.92857142857,1.78571428571,1.21428571429,1.21428571429,0.357142857143,0.0714285714286,4.85714285714,4.21428571429,0.5,0.5,0,0.357142857143,0.642857142857,1.21428571429,0.571428571429,1.07142857143,0.428571428571,0.571428571429,0.285714285714,0,0.285714285714,0.285714285714,0.0714285714286,0,0.349726696668,0.391901325416,0.428663842137,0.571008892542,0.471820753348,0.484935986098,0.440628994547,0.472956192242,0.375478499788,0.265074723196,0.547256824971,0.426063004423,0.390083836908,0.37667300969,18.8928231937,14.2825058488,16.0798782711,24.796230556,19.2160121555,20.4832806081,18.4685136855,19.3418753544,12.3336757735,9.15390391988,20.1828151711,4.12178268312,11.3986676889,12.8966222382,1.68848676018,1.35936794127,1.39063936291,2.32282833048,1.71638648844,1.78933716387,1.65682679075,1.67911642645,1.05135321091,0.794545830676,1.85248847074,0.129783988803,0.998328997765,1.08140261851,0.174082294701,0.102362514086,0.199744031799,0.217979336643,0.147782381096,0.152680473228,0.135722769917,0.223569476747,0.0914297105208,0.0647744707924,0.142339078126,0.00367421214278,0.104494064804,0.219025671383,3,300,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.571428571429,0.142857142857,11.1428571429,3.85714285714,3.57142857143,2.42857142857,2.42857142857,0.714285714286,0.142857142857,9.71428571429,8.42857142857,1,1,0,0.714285714286,1.28571428571,2.42857142857,1.14285714286,2.14285714286,0.857142857143,1.14285714286,0.571428571429,0,0.571428571429,0.571428571429,0.142857142857,0,,,,,,,,,,,,,,,299.857142857,299.428571429,299.857142857,288.857142857,296.142857143,296.428571429,297.571428571,297.571428571,299.285714286,299.857142857,290.285714286,291.571428571,299,299,299.857142857,299.428571429,299.857142857,288.857142857,296.142857143,296.428571429,297.571428571,297.571428571,299.285714286,299.857142857,290.285714286,291.571428571,299,299,299.857142857,299.428571429,299.857142857,288.857142857,296.142857143,296.428571429,297.571428571,297.571428571,299.285714286,299.857142857,290.285714286,291.571428571,299,299,299.857142857,299.428571429,299.857142857,288.857142857,296.142857143,296.428571429,297.571428571,297.571428571,299.285714286,299.857142857,290.285714286,291.571428571,299,299,299.857142857,299.428571429,299.857142857,288.857142857,296.142857143,296.428571429,297.571428571,297.571428571,299.285714286,299.857142857,290.285714286,291.571428571,299,299,100,100,100
94,,,,,,,,,,,,,,,0.00142857142857,0.00142857142857,0.00571428571429,0.0885714285714,0.0528571428571,0.0428571428571,0.03,0.0414285714286,0.0114285714286,0.00142857142857,0.06,0.07,0.0228571428571,0.0185714285714,0,0,0.0128571428571,0.0328571428571,0.0114285714286,0.0142857142857,0.0114285714286,0.0128571428571,0.00571428571429,0,0.00571428571429,0.00428571428571,0.00142857142857,0,1.60861476372,1.63910659423,2.13401192664,11.0748993516,5.98044602866,6.35732354516,5.00083600153,5.81504936895,2.85263521194,0.999012074806,7.4102731813,5.45726267878,2.48375356549,2.48508579306,1.26831177702,1.28027598362,1.46082576875,3.32789713657,2.44549504777,2.52137334506,2.23625490531,2.41144134678,1.6889746037,0.999505915343,2.72218169513,2.33607848301,1.57599288244,1.57641548871,1.23983313082,1.25206949599,1.09792554304,2.2368439329,1.66317777594,1.87087698367,1.71155117659,1.76089853616,1.41261897014,0.963111366031,2.03090100586,1.32021852907,1.12670663937,1.24760344841,0.0714285714286,0.0714285714286,0.285714285714,4.42857142857,2.64285714286,2.14285714286,1.5,2.07142857143,0.571428571429,0.0714285714286,3,3.5,1.14285714286,0.928571428571,0,0,0.642857142857,1.64285714286,0.571428571429,0.714285714286,0.571428571429,0.642857142857,0.285714285714,0,0.285714285714,0.214285714286,0.0714285714286,0,0.348173260236,0.378297673719,0.387987398193,0.556680069342,0.434001190504,0.458090016989,0.439137592699,0.454027444947,0.362765169989,0.244434345629,0.534846312456,0.463905689475,0.337748836759,0.351924050583,17.5404592813,13.5144411202,14.828198205,26.7670242964,19.1526734077,20.2905166142,18.3376225401,18.5831066807,12.2058054939,8.67587087467,24.4000794433,6.98283934077,12.0546016231,13.2751934155,1.42409111384,1.12801497411,1.2522822726,2.30272327364,1.56791327116,1.69485213885,1.56551406382,1.60701799251,1.07429521545,0.719300295409,2.0811685711,0.17834141313,0.988980628196,1.13090375052,0.138294832681,0.0830981435272,0.173011588612,0.155707905425,0.106458797187,0.111650825377,0.114772442977,0.174587996565,0.0706784665435,0.0658499047642,0.125929106324,0.00656293790759,0.0766424869963,0.149035034943,3,300,0.142857142857,0.142857142857,0.285714285714,0.285714285714,0.142857142857,0.142857142857,0.571428571429,8.85714285714,5.28571428571,4.28571428571,3,4.14285714286,1.14285714286,0.142857142857,6,7,2.28571428571,1.85714285714,0,0,1.28571428571,3.28571428571,1.14285714286,1.42857142857,1.14285714286,1.28571428571,0.571428571429,0,0.571428571429,0.428571428571,0.142857142857,0,,,,,,,,,,,,,,,299.857142857,299.857142857,299.428571429,291.142857143,294.714285714,295.714285714,297,295.857142857,298.857142857,299.857142857,294,293,297.714285714,298.142857143,299.857142857,299.857142857,299.428571429,291.142857143,294.714285714,295.714285714,297,295.857142857,298.857142857,299.857142857,294,293,297.714285714,298.142857143,299.857142857,299.857142857,299.428571429,291.142857143,294.714285714,295.714285714,297,295.857142857,298.857142857,299.857142857,294,293,297.714285714,298.142857143,299.857142857,299.857142857,299.428571429,291.142857143,294.714285714,295.714285714,297,295.857142857,298.857142857,299.857142857,294,293,297.714285714,298.142857143,299.857142857,299.857142857,299.428571429,291.142857143,294.714285714,295.714285714,297,295.857142857,298.857142857,299.857142857,294,293,297.714285714,298.142857143,100,100,100
95,,,,,,,,,,,,,,,0.0542857142857,0.0542857142857,0.0585714285714,0.168571428571,0.164285714286,0.137142857143,0.122857142857,0.131428571429,0.0528571428571,0.04,0.0757142857143,0.0685714285714,0.0571428571429,0.0571428571429,0.00428571428571,0,0.0128571428571,0.02,0.00857142857143,0.0171428571429,0.01,0.00857142857143,0.00571428571429,0,0.00428571428571,0.0142857142857,0,0.00142857142857,5.25781939106,4.90984291429,5.64771939003,15.5305973229,11.9035217612,12.6199741687,10.7053607289,10.3405733151,4.85751585185,2.94669066492,8.18335522758,6.05899681912,4.13206598702,4.49317536075,2.29299354361,2.21581653444,2.37649308647,3.9408878851,3.45014807816,3.55246029798,3.27190475548,3.21567618318,2.20397728025,1.71659274871,2.86065643299,2.4615029594,2.03274838261,2.11971115031,1.52618739429,1.48174127296,1.44093400911,2.47022790333,1.80573104818,2.21487888031,2.01556532667,1.82772353355,1.38886443661,0.972980300376,2.04532521316,1.38424697083,1.12912493989,1.25084128976,2.71428571429,2.71428571429,2.92857142857,8.42857142857,8.21428571429,6.85714285714,6.14285714286,6.57142857143,2.64285714286,2,3.78571428571,3.42857142857,2.85714285714,2.85714285714,0.214285714286,0,0.642857142857,1,0.428571428571,0.857142857143,0.5,0.428571428571,0.285714285714,0,0.214285714286,0.714285714286,0,0.0714285714286,0.402961883514,0.39744575027,0.44714857931,0.590500980882,0.473934269773,0.508712364537,0.470970568805,0.50853019124,0.377137626079,0.266648408739,0.553254279372,0.530877260379,0.360347066499,0.383941616615,17.8663976631,14.0327215438,15.1017181873,27.2810486999,19.5067915026,19.8931042472,18.8170005799,18.9787705262,13.1774042368,9.30167603536,25.3759462477,8.25894148525,12.5765611802,14.2636365879,2.39713190046,1.71298911,1.787215699,2.7214473942,2.10624690466,2.21748732712,2.09245241566,2.13810643239,1.69187880689,1.42454678541,2.59211256703,0.139645412323,1.58031365694,1.77435695132,0.174113199812,0.0678576595272,0.190695476489,0.161192157138,0.109493251368,0.116517522835,0.117474864283,0.15565562835,0.0518121030481,0.0685374915734,0.120790600244,0.00493782569935,0.0459294021826,0.0648383696193,3.14285714286,314.285714286,0,0,0,0,5.42857142857,5.42857142857,5.85714285714,16.8571428571,16.4285714286,13.7142857143,12.2857142857,13.1428571429,5.28571428571,4,7.57142857143,6.85714285714,5.71428571429,5.71428571429,0.428571428571,0,1.28571428571,2,0.857142857143,1.71428571429,1,0.857142857143,0.571428571429,0,0.428571428571,1.42857142857,0,0.142857142857,,,,,,,,,,,,,,,308.857142857,308.857142857,308.428571429,297.428571429,297.857142857,300.571428571,302,301.142857143,309,310.285714286,306.714285714,307.428571429,308.571428571,308.571428571,308.857142857,308.857142857,308.428571429,297.428571429,297.857142857,300.571428571,302,301.142857143,309,310.285714286,306.714285714,307.428571429,308.571428571,308.571428571,308.857142857,308.857142857,308.428571429,297.428571429,297.857142857,300.571428571,302,301.142857143,309,310.285714286,306.714285714,307.428571429,308.571428571,308.571428571,308.857142857,308.857142857,308.428571429,297.428571429,297.857142857,300.571428571,302,301.142857143,309,310.285714286,306.714285714,307.428571429,308.571428571,308.571428571,308.857142857,308.857142857,308.428571429,297.428571429,297.857142857,300.571428571,302,301.142857143,309,310.285714286,306.714285714,307.428571429,308.571428571,308.571428571,100,100,100
96,,,,,,,,,,,,,,,0.452857142857,0.44,0.364285714286,0.472857142857,0.444285714286,0.438571428571,0.437142857143,0.454285714286,0.125714285714,0.0414285714286,0.271428571429,0.285714285714,0.124285714286,0.11,0,0,0.00428571428571,0.0157142857143,0.00571428571429,0.0114285714286,0.00571428571429,0.00428571428571,0.00428571428571,0,0.00285714285714,0.00428571428571,0,0,24.7623529739,23.9403697498,21.5101364341,28.600031979,24.9408413384,25.314991232,24.7474518055,25.5312613102,8.60773736422,3.24570226745,17.8820813454,16.3651647142,7.68704663015,7.26759850324,4.97617855125,4.89288971363,4.63790215875,5.34789977271,4.99408062994,5.03140052391,4.97468107576,5.05284685204,2.93389457279,1.80158326687,4.22872100586,4.04538807956,2.77255236743,2.69584838284,1.45584883524,1.39297155383,1.75543869319,2.04241537167,1.56231921782,1.67779356062,1.61387566519,1.61328543091,1.45180486437,1.08363909861,2.04151797227,1.36571033321,1.2135736137,1.32951062547,22.6428571429,22,18.2142857143,23.6428571429,22.2142857143,21.9285714286,21.8571428571,22.7142857143,6.28571428571,2.07142857143,13.5714285714,14.2857142857,6.21428571429,5.5,0,0,0.214285714286,0.785714285714,0.285714285714,0.571428571429,0.285714285714,0.214285714286,0.214285714286,0,0.142857142857,0.214285714286,0,0,0.368438329907,0.338365211329,0.361269821034,0.553768120109,0.419585367056,0.447918228173,0.404611196679,0.441593432029,0.367846040664,0.278652304879,0.537377717091,0.527254667274,0.352345750525,0.361196278185,13.0928553836,9.94535929451,13.3337311169,20.5538371017,13.8472818042,14.5818164381,14.090754003,13.5624392527,11.5489401533,10.0709834352,20.7720654558,6.36619335604,11.0867157038,11.7482022623,1.22594514782,1.16353121766,1.27127816192,2.27112543114,1.38476184018,1.51812184992,1.39425528208,1.38742013799,1.08394442602,0.911682894687,2.09319916614,0.140567990876,1.00125486532,1.11851589648,0.0911146968824,0.0285003464528,0.100070172642,0.143772469845,0.0777606975595,0.0739575016635,0.0688037168779,0.406910676039,0.0432821385458,0.118662161302,0.111727340396,0.0041175510333,0.0478089070384,0.0717165261223,3.28571428571,328.571428571,0.142857142857,0.142857142857,0.142857142857,0.142857142857,45.2857142857,44,36.4285714286,47.2857142857,44.4285714286,43.8571428571,43.7142857143,45.4285714286,12.5714285714,4.14285714286,27.1428571429,28.5714285714,12.4285714286,11,0,0,0.428571428571,1.57142857143,0.571428571429,1.14285714286,0.571428571429,0.428571428571,0.428571428571,0,0.285714285714,0.428571428571,0,0,,,,,,,,,,,,,,,283.285714286,284.571428571,292.142857143,281.285714286,284.142857143,284.714285714,284.857142857,283.142857143,316,324.428571429,301.428571429,300,316.142857143,317.571428571,283.285714286,284.571428571,292.142857143,281.285714286,284.142857143,284.714285714,284.857142857,283.142857143,316,324.428571429,301.428571429,300,316.142857143,317.571428571,283.285714286,284.571428571,292.142857143,281.285714286,284.142857143,284.714285714,284.857142857,283.142857143,316,324.428571429,301.428571429,300,316.142857143,317.571428571,283.285714286,284.571428571,292.142857143,281.285714286,284.142857143,284.714285714,284.857142857,283.142857143,316,324.428571429,301.428571429,300,316.142857143,317.571428571,283.285714286,284.571428571,292.142857143,281.285714286,284.142857143,284.714285714,284.857142857,283.142857143,316,324.428571429,301.428571429,300,316.142857143,317.571428571,100,100,100
97,,,,,,,,,,,,,,,0.00428571428571,0.0385714285714,0.0342857142857,0.151428571429,0.13,0.125714285714,0.14,0.144285714286,0.0742857142857,0.00285714285714,0.14,0.122857142857,0.0814285714286,0.0714285714286,0.00285714285714,0.0157142857143,0.0142857142857,0.01,0.00571428571429,0.0128571428571,0.00571428571429,0.0157142857143,0.00285714285714,0.00142857142857,0.00142857142857,0.0285714285714,0.00428571428571,0.00428571428571,2.38080149266,4.78412134755,4.32478269232,14.5352347322,10.909436228,11.5664507697,11.8575626831,12.7210238593,6.7271000485,1.42889368389,12.5919086888,9.49017663044,7.15061104183,6.23758096624,1.54298460545,2.18726343808,2.07961118778,3.81251029273,3.30294357021,3.4009485103,3.44348118669,3.56665443508,2.59366536942,1.1953634108,3.54850795248,3.08061302835,2.67406264733,2.49751495816,1.42255356156,1.43869233447,1.37702987032,2.54240165213,2.03069494073,2.15357362101,2.13818811085,2.17279172017,1.69409479999,1.10209254131,2.34957019844,1.3851888171,1.69260058966,1.56584375993,0.214285714286,1.92857142857,1.71428571429,7.57142857143,6.5,6.28571428571,7,7.21428571429,3.71428571429,0.142857142857,7,6.14285714286,4.07142857143,3.57142857143,0.142857142857,0.785714285714,0.714285714286,0.5,0.285714285714,0.642857142857,0.285714285714,0.785714285714,0.142857142857,0.0714285714286,0.0714285714286,1.42857142857,0.214285714286,0.214285714286,0.391005797728,0.361605143604,0.381203919637,0.558636763398,0.444645273788,0.458968983463,0.417165841925,0.439725338347,0.370234245482,0.273980387093,0.553039781608,0.528461652862,0.349631239195,0.359482783863,24.3882950302,22.3706819799,22.7111924294,26.6506609023,23.0431925677,24.0306530697,22.9616122851,22.4348685359,14.635524393,10.472315657,23.6275930398,10.6565613141,13.5416144245,14.6103052508,2.26334610932,2.10802408029,2.11993183171,2.62867412336,2.18240563534,2.2566310295,2.16432773348,2.14126441533,1.49122681507,1.16928716332,2.41289798354,0.166378799975,1.40237353179,1.52427203033,0.124648195576,0.0227391558703,0.103300956513,0.158654526222,0.110515612102,0.108114977116,0.0771049210027,0.083919160535,0.0565772126868,0.130203396885,0.133155608886,0.00407017341439,0.0756177513516,0.0857921004368,3.28571428571,328.571428571,0.142857142857,0.142857142857,0.142857142857,0.142857142857,0.428571428571,3.85714285714,3.42857142857,15.1428571429,13,12.5714285714,14,14.4285714286,7.42857142857,0.285714285714,14,12.2857142857,8.14285714286,7.14285714286,0.285714285714,1.57142857143,1.42857142857,1,0.571428571429,1.28571428571,0.571428571429,1.57142857143,0.285714285714,0.142857142857,0.142857142857,2.85714285714,0.428571428571,0.428571428571,,,,,,,,,,,,,,,328.142857143,324.714285714,325.142857143,313.428571429,315.571428571,316,314.571428571,314.142857143,321.142857143,328.285714286,314.571428571,316.285714286,320.428571429,321.428571429,328.142857143,324.714285714,325.142857143,313.428571429,315.571428571,316,314.571428571,314.142857143,321.142857143,328.285714286,314.571428571,316.285714286,320.428571429,321.428571429,328.142857143,324.714285714,325.142857143,313.428571429,315.571428571,316,314.571428571,314.142857143,321.142857143,328.285714286,314.571428571,316.285714286,320.428571429,321.428571429,328.142857143,324.714285714,325.142857143,313.428571429,315.571428571,316,314.571428571,314.142857143,321.142857143,328.285714286,314.571428571,316.285714286,320.428571429,321.428571429,328.142857143,324.714285714,325.142857143,313.428571429,315.571428571,316,314.571428571,314.142857143,321.142857143,328.285714286,314.571428571,316.285714286,320.428571429,321.428571429,100,100,100
98,,,,,,,,,,,,,,,0.0257142857143,0.0142857142857,0.0257142857143,0.221428571429,0.177142857143,0.167142857143,0.205714285714,0.204285714286,0.14,0.0214285714286,0.208571428571,0.225714285714,0.148571428571,0.147142857143,0.00285714285714,0.00285714285714,0.00571428571429,0.0157142857143,0.0114285714286,0.0157142857143,0.04,0.04,0.00142857142857,0,0.00571428571429,0.00428571428571,0.00857142857143,0.02,3.14100955239,2.84260824274,3.22400232398,17.5234360935,12.8804561421,14.0700693452,15.4946411688,15.6726754469,9.5993434472,2.12706417263,15.2638841945,13.3964176557,9.73868797387,10.545138112,1.77228935346,1.6860036307,1.79555070215,4.18610034441,3.58893523793,3.75100911025,3.93632330593,3.95887300212,3.0982807244,1.45844580723,3.90690212246,3.6601116999,3.12068709964,3.24732784178,1.30860159094,1.40906542985,1.28552469931,2.3803977055,1.85792484065,2.21973246188,1.79134778396,1.85967463085,1.58994178377,1.02744128844,2.13297878101,1.37710480928,1.37169425045,1.479187363,1.28571428571,0.714285714286,1.28571428571,11.0714285714,8.85714285714,8.35714285714,10.2857142857,10.2142857143,7,1.07142857143,10.4285714286,11.2857142857,7.42857142857,7.35714285714,0.142857142857,0.142857142857,0.285714285714,0.785714285714,0.571428571429,0.785714285714,2,2,0.0714285714286,0,0.285714285714,0.214285714286,0.428571428571,1,0.359961799301,0.327231718402,0.384218702815,0.531140035567,0.409627789697,0.446177594442,0.388184420421,0.426606068227,0.359362900087,0.248557251582,0.524107759485,0.4956669246,0.33452534155,0.334624255385,24.4049583083,23.146570547,23.2672469184,27.6651525712,23.6977213657,24.2279182485,22.7939593205,22.6461907917,15.5567561845,11.5406787862,26.0420390741,5.15143198019,14.1974812401,15.4831273537,1.84446825007,1.7394176979,1.73741751534,2.48016471166,2.03048327166,2.05266114134,1.9024639544,1.9602881292,1.29588131916,0.899972949559,2.30591713071,0.157643845599,1.24949409653,1.3837013774,0.0839335873432,0.0476553155331,0.125760037719,0.175590482834,0.154245062736,0.133506391975,0.101794996918,0.123434450473,0.0833109880157,0.131976138127,0.152249223664,0.00530651086567,0.106497965677,0.101114299533,3.42857142857,342.857142857,0.142857142857,0.142857142857,0.285714285714,0.285714285714,2.57142857143,1.42857142857,2.57142857143,22.1428571429,17.7142857143,16.7142857143,20.5714285714,20.4285714286,14,2.14285714286,20.8571428571,22.5714285714,14.8571428571,14.7142857143,0.285714285714,0.285714285714,0.571428571429,1.57142857143,1.14285714286,1.57142857143,4,4,0.142857142857,0,0.571428571429,0.428571428571,0.857142857143,2,,,,,,,,,,,,,,,340.285714286,341.428571429,340.285714286,320.714285714,325.142857143,326.142857143,322.285714286,322.428571429,328.857142857,340.714285714,322,320.285714286,328,328.142857143,340.285714286,341.428571429,340.285714286,320.714285714,325.142857143,326.142857143,322.285714286,322.428571429,328.857142857,340.714285714,322,320.285714286,328,328.142857143,340.285714286,341.428571429,340.285714286,320.714285714,325.142857143,326.142857143,322.285714286,322.428571429,328.857142857,340.714285714,322,320.285714286,328,328.142857143,340.285714286,341.428571429,340.285714286,320.714285714,325.142857143,326.142857143,322.285714286,322.428571429,328.857142857,340.714285714,322,320.285714286,328,328.142857143,340.285714286,341.428571429,340.285714286,320.714285714,325.142857143,326.142857143,322.285714286,322.428571429,328.857142857,340.714285714,322,320.285714286,328,328.142857143,100,100,100
99,,,,,,,,,,,,,,,0.00285714285714,0,0.00571428571429,0.0742857142857,0.0514285714286,0.0314285714286,0.0314285714286,0.0328571428571,0.0128571428571,0,0.0671428571429,0.06,0.0157142857143,0.0257142857143,0,0.0185714285714,0.0214285714286,0.0328571428571,0.0242857142857,0.0242857142857,0.02,0.0242857142857,0.0114285714286,0,0.0185714285714,0.00571428571429,0.00428571428571,0.00857142857143,1.75211193802,3.11729778415,3.30326590992,10.7271614549,6.89161900212,6.82972468163,5.62341261918,6.01352547811,3.43559943923,0.887197106555,8.14538877174,5.24886846019,2.62266955633,3.4249970833,1.32367365239,1.76558709333,1.81748890228,3.27523456487,2.62518932691,2.61337419472,2.37137357225,2.45224906527,1.85353700779,0.941911411203,2.85401274905,2.29104091194,1.61946582438,1.85067476432,1.26856406821,1.47943447154,1.39503514392,2.31733005801,1.76235771522,2.01097250004,1.74699285853,1.77662112477,1.4904072346,0.941911411203,1.96460542757,1.40112603804,1.27384047523,1.30794165352,0.142857142857,0,0.285714285714,3.71428571429,2.57142857143,1.57142857143,1.57142857143,1.64285714286,0.642857142857,0,3.35714285714,3,0.785714285714,1.28571428571,0,0.928571428571,1.07142857143,1.64285714286,1.21428571429,1.21428571429,1,1.21428571429,0.571428571429,0,0.928571428571,0.285714285714,0.214285714286,0.428571428571,0.353332636428,0.36533648725,0.399919959515,0.593383306126,0.4370348648,0.462464470617,0.430676298582,0.462396410612,0.385593252663,0.246026875369,0.566947646667,0.52417980941,0.369682313295,0.359587259337,17.2607801549,14.2301762351,16.1987746408,24.8187091499,18.0785842689,19.7173606604,18.7180868075,18.3768194244,12.7827487721,9.39105553084,23.7398906082,5.92663567486,12.3054692129,13.6999864033,1.79870923503,1.62467017393,1.64194177801,2.60735182414,1.85539002152,1.93522637822,1.96341508248,1.88690514946,1.33871162168,0.887094740778,2.47948692182,0.150488103793,1.28509594707,1.35739814261,0.152432717117,0.0857072621294,0.144233450689,0.169895131034,0.15707366908,0.118869138969,0.0929620094118,0.198201917334,0.0823845779788,0.099551322619,0.14351821932,0.00463027281827,0.0961708321363,0.171416094752,3.28571428571,328.571428571,0,0,0,0,0.285714285714,0,0.571428571429,7.42857142857,5.14285714286,3.14285714286,3.14285714286,3.28571428571,1.28571428571,0,6.71428571429,6,1.57142857143,2.57142857143,0,1.85714285714,2.14285714286,3.28571428571,2.42857142857,2.42857142857,2,2.42857142857,1.14285714286,0,1.85714285714,0.571428571429,0.428571428571,0.857142857143,,,,,,,,,,,,,,,328.285714286,328.571428571,328,321.142857143,323.428571429,325.428571429,325.428571429,325.285714286,327.285714286,328.571428571,321.857142857,322.571428571,327,326,328.285714286,328.571428571,328,321.142857143,323.428571429,325.428571429,325.428571429,325.285714286,327.285714286,328.571428571,321.857142857,322.571428571,327,326,328.285714286,328.571428571,328,321.142857143,323.428571429,325.428571429,325.428571429,325.285714286,327.285714286,328.571428571,321.857142857,322.571428571,327,326,328.285714286,328.571428571,328,321.142857143,323.428571429,325.428571429,325.428571429,325.285714286,327.285714286,328.571428571,321.857142857,322.571428571,327,326,328.285714286,328.571428571,328,321.142857143,323.428571429,325.428571429,325.428571429,325.285714286,327.285714286,328.571428571,321.857142857,322.571428571,327,326,100,100,100

